Elliptical Wishart distributions: information geometry, maximum likelihood estimator, performance analysis and statistical learning

This paper deals with Elliptical Wishart distributions - which generalize the Wishart distribution - in the context of signal processing and machine learning. Two algorithms to compute the maximum likelihood estimator (MLE) are proposed: a fixed point algorithm and a Riemannian optimization method based on the derived information geometry of Elliptical Wishart distributions. The existence and uniqueness of the MLE are characterized as well as the convergence of both estimation algorithms. Statistical properties of the MLE are also investigated such as consistency, asymptotic normality and an intrinsic version of Fisher efficiency. On the statistical learning side, novel classification and clustering methods are designed. For the $t$-Wishart distribution, the performance of the MLE and statistical learning algorithms are evaluated on both simulated and real EEG and hyperspectral data, showcasing the interest of our proposed methods.

==> figures/FP_n1000_p10_df10_K300_MC20_cond10_iter50.txt <==
iter,time_1,error_1,time_2,error_2,time_3,error_3,time_4,error_4,time_5,error_5,time_6,error_6,time_7,error_7,time_8,error_8,time_9,error_9,time_10,error_10,time_11,error_11,time_12,error_12,time_13,error_13,time_14,error_14,time_15,error_15,time_16,error_16,time_17,error_17,time_18,error_18,time_19,error_19,time_20,error_20
1,0.0,-3.993304497718933,0.0,-3.828997944681745,0.0,-4.163068692030071,0.0,-3.7056350817210686,0.0,-3.244032818333267,0.0,-2.0497316040638593,0.0,-2.1638808264280893,0.0,-2.604078364408953,0.0,-2.782237684850771,0.0,-2.3014499761123512,0.0,-4.152756168757013,0.0,-4.668506720009245,0.0,-3.9643216429523047,0.0,-3.41316455816747,0.0,-3.004876123910603,0.0,-3.6876753651726144,0.0,-1.9832197583395934,0.0,-3.7967804187335883,0.0,-2.4662136242800057,0.0,-2.672385805217526
51,0.015629053115844727,-4.780801194647996,0.01321268081665039,-4.826003431592083,0.016684532165527344,-4.8738177254929065,0.017790794372558594,-4.272170833450819,0.023009538650512695,-4.729198286131664,0.018320083618164062,-2.891217474439066,0.016088008880615234,-2.6193055685707782,0.019278287887573242,-3.5708731402674236,0.019123554229736328,-3.7326114178370835,0.018967151641845703,-3.3403711667567864,0.01971602439880371,-4.840767073173934,0.020400047302246094,-5.504878172910766,0.02177715301513672,-4.380231068511401,0.024106502532958984,-4.286193385925248,0.018756866455078125,-3.637991290042325,0.018381357192993164,-4.716559754572031,0.019116640090942383,-3.991758648198994,0.02069997787475586,-4.835684652273579,0.02680802345275879,-3.0876875700001656,0.03134775161743164,-3.28385070785915
101,0.027532339096069336,-5.039209311584841,0.02567768096923828,-5.042290015497172,0.032350778579711914,-5.059946384610978,0.03264474868774414,-4.505983600274216,0.04162120819091797,-4.964656512505564,0.034209489822387695,-3.1023213820421174,0.03136014938354492,-2.8668936890206425,0.038137197494506836,-3.837939254632489,0.03741598129272461,-4.019721404784398,0.04087495803833008,-3.6644439547079735,0.0386052131652832,-5.042522274348563,0.037750959396362305,-5.769014285444527,0.04250788688659668,-4.622664601848187,0.04731154441833496,-4.553972477096964,0.036779165267944336,-3.8790469858883285,0.03551483154296875,-4.9816160246812675,0.03907608985900879,-4.256592660283165,0.03981328010559082,-5.077222442849657,0.05019688606262207,-3.275497297350387,0.06226611137390137,-3.5422567942671765
151,0.03854012489318848,-5.281734767199504,0.0372309684753418,-5.2426129003205375,0.04867720603942871,-5.233265257631849,0.049539804458618164,-4.723479897855995,0.05936717987060547,-5.183629409494632,0.051342010498046875,-3.3017895256990624,0.04814410209655762,-3.102971297065176,0.05851149559020996,-4.094165233104911,0.0558476448059082,-4.293981954332887,0.06346869468688965,-3.9756408329847153,0.05686664581298828,-5.229671551629221,0.055017948150634766,-6.014578568688024,0.061763763427734375,-4.848652538494997,0.07080841064453125,-4.805678794140581,0.053404808044433594,-4.106517216768052,0.0532534122467041,-5.232857888315145,0.056914567947387695,-4.503741053139171,0.06085991859436035,-5.305298746824607,0.07292962074279785,-3.4521842335062565,0.0974574089050293,-3.787255747062763
201,0.05111122131347656,-5.508661177521955,0.05015301704406738,-5.427521365492564,0.06387925148010254,-5.394300143556936,0.0647726058959961,-4.925138077763413,0.07670116424560547,-5.386571498109468,0.06907868385314941,-3.4900099843000887,0.06592798233032227,-3.3278073283199507,0.07866239547729492,-4.3397165938592615,0.07593536376953125,-4.555524046916296,0.08682441711425781,-4.273991989159841,0.07534360885620117,-5.402772298331686,0.07185077667236328,-6.241865393565104,0.08190584182739258,-5.058618961512043,0.09500288963317871,-5.041572883045834,0.07124638557434082,-4.320739545380922,0.069854736328125,-5.470477987446304,0.07495522499084473,-4.733554863353385,0.08174610137939453,-5.520199197748729,0.09513545036315918,-3.618190893518731,0.12776970863342285,-4.01911921457082
251,0.06244969367980957,-5.720344359935977,0.06259489059448242,-5.597628483069888,0.08169984817504883,-5.543603685317415,0.08036088943481445,-5.111505090773731,0.09489750862121582,-5.574012288872321,0.0852363109588623,-3.6673866100138848,0.08317756652832031,-3.541686211794853,0.09897398948669434,-4.574773855741253,0.0928795337677002,-4.804509271379735,0.10532045364379883,-4.559549824037591,0.0918114185333252,-5.562427492277781,0.08981943130493164,-6.451287273229448,0.10130167007446289,-5.253061144586219,0.11698198318481445,-5.2619865431730775,0.09006547927856445,-4.522088933586234,0.08839774131774902,-5.69471677380498,0.09184908866882324,-4.946474608457841,0.10586953163146973,-5.722253219033271,0.11621904373168945,-3.773970054740214,0.16170477867126465,-4.238153050560064
301,0.07400369644165039,-5.9172085794710405,0.07480788230895996,-5.753600873363524,0.10077691078186035,-5.681748487201006,0.09885215759277344,-5.283188260085185,0.11293864250183105,-5.746547878333537,0.10312414169311523,-3.8343363977857274,0.10125923156738281,-3.744907533181527,0.11816787719726562,-4.799533262200871,0.10993838310241699,-5.041131431949496,0.12438011169433594,-4.832393474081587,0.10937070846557617,-5.709276635227098,0.10711336135864258,-6.643368186065372,0.11959409713745117,-5.432542410548651,0.14016079902648926,-5.467320270838373,0.10840320587158203,-4.710974852897751,0.10614156723022461,-5.905861674397719,0.11077380180358887,-5.143024981108245,0.12797784805297852,-5.911831097506632,0.13727593421936035,-3.9199813925396065,0.19022607803344727,-4.444696265434752
351,0.08654499053955078,-6.099740815772031,0.0872490406036377,-5.896147510355082,0.12046146392822266,-5.809320228429598,0.11784243583679199,-5.440845601488904,0.13043785095214844,-5.9048309046843785,0.11960530281066895,-3.99128657006506,0.1203470230102539,-3.9377851753347604,0.13740086555480957,-5.014207003883284,0.12798070907592773,-5.265617149716647,0.14364194869995117,-5.092632357778719,0.1269822120666504,-5.843986306539868,0.124359130859375,-6.81873322893602,0.13814783096313477,-5.597683241352213,0.1633164882659912,-5.658038586776789,0.12722563743591309,-4.887837508031225,0.12314033508300781,-6.104244963361456,0.1289656162261963,-5.323806826558693,0.14759564399719238,-6.0893400791441,0.1574094295501709,-4.056688084827272,0.2198200225830078,-4.6391189913999025
401,0.09739875793457031,-6.26848341701899,0.10188770294189453,-6.026008130643778,0.13979649543762207,-5.926911002577095,0.13692951202392578,-5.58517522770429,0.14899039268493652,-6.049559429319253,0.13652658462524414,-4.1386715017815385,0.13771510124206543,-4.120646022538997,0.1562798023223877,-5.219022983385494,0.14641237258911133,-5.4782255118445375,0.1621098518371582,-5.340408714086751,0.14550352096557617,-5.967240727578366,0.13981389999389648,-6.978095336312759,0.15951061248779297,-5.7491511610212696,0.18579530715942383,-5.83466357935989,0.14651131629943848,-5.053143383827216,0.13970589637756348,-6.290240494284119,0.14669370651245117,-5.48948696939344,0.16682744026184082,-6.255219693034663,0.1779770851135254,-4.18455349405513,0.24886274337768555,-4.821819617089619
451,0.10979604721069336,-6.424025556921461,0.11441564559936523,-6.1439417503951175,0.15796613693237305,-6.035113070944896,0.15704059600830078,-5.716904359944163,0.1666860580444336,-6.181465305895761,0.1542811393737793,-4.27692959884523,0.1567544937133789,-4.293828316471714,0.17583918571472168,-5.4142241717053725,0.16402268409729004,-5.679246847076113,0.18142437934875488,-5.575899123639818,0.16526079177856445,-6.079732679813552,0.15647125244140625,-7.1222399221826915,0.17787456512451172,-5.887649921866127,0.20725107192993164,-5.997767056904356,0.16715526580810547,-5.2073803301115085,0.15868473052978516,-6.464259482076287,0.1667804718017578,-5.640786522704784,0.18518471717834473,-6.409936522173031,0.1989428997039795,-4.304038016420792,0.2761363983154297,-4.993221261929439
501,0.12212800979614258,-6.566993930351987,0.12759184837341309,-6.250715719585084,0.1745138168334961,-6.13451317306704,0.17426395416259766,-5.836778423416869,0.18430685997009277,-6.30130255633517,0.17192888259887695,-4.406500228983834,0.17366552352905273,-4.457679750761526,0.19445323944091797,-5.60006761090861,0.18289923667907715,-5.8690007287061,0.20155715942382812,-5.7993150301382554,0.18465018272399902,-6.182155053526493,0.17418551445007324,-7.25200834331288,0.19660091400146484,-6.013908497440092,0.2290174961090088,-6.147961734864863,0.18984150886535645,-5.351052392923298,0.17698192596435547,-6.626745546974883,0.18681550025939941,-5.778468329594416,0.20495843887329102,-6.553978640126545,0.21879959106445312,-4.415596168517816,0.30271458625793457,-5.153767767002031
551,0.1340630054473877,-6.698043113441633,0.14055681228637695,-6.347095651905333,0.19036507606506348,-6.225687492803711,0.19150614738464355,-5.945550633363133,0.20174431800842285,-6.409836202748242,0.18881869316101074,-4.527820787658452,0.19430899620056152,-4.612555387615776,0.21356558799743652,-5.77682312095855,0.20092511177062988,-6.047833324227698,0.22041678428649902,-6.010902307550582,0.20388221740722656,-6.275193232602961,0.18935513496398926,-7.368281049130296,0.21623706817626953,-6.128670329964356,0.24991273880004883,-6.285891886727572,0.21093344688415527,-5.48467458523474,0.19571137428283691,-6.778169244248611,0.2051863670349121,-5.903324156632463,0.22376513481140137,-6.687849922098488,0.23911523818969727,-4.519673962536955,0.3294963836669922,-5.303919377763833
601,0.1462717056274414,-6.817845978941527,0.15260052680969238,-6.433836472033279,0.20655512809753418,-6.309197336674314,0.21023201942443848,-6.043972393399314,0.2194654941558838,-6.507831915658787,0.20613813400268555,-4.641323964869128,0.21084380149841309,-4.7588154745782525,0.23223090171813965,-5.944771770584271,0.21837210655212402,-6.216114223328313,0.24042654037475586,-6.210939946368851,0.2221217155456543,-6.359518450203848,0.20530390739440918,-7.471961188178732,0.235670804977417,-6.232683203872099,0.27193713188171387,-6.412223863683365,0.23000478744506836,-5.608767767766291,0.217315673828125,-6.919022301736563,0.22655344009399414,-6.016162190234403,0.2448439598083496,-6.812064419237418,0.2617652416229248,-4.616706603261386,0.3542938232421875,-5.444148284855272
651,0.1575486660003662,-6.9270845036188895,0.16616392135620117,-6.511674728173309,0.22245359420776367,-6.3855855442541785,0.2282123565673828,-6.1327847377164515,0.23732495307922363,-6.596046742292159,0.22289466857910156,-4.747435261982672,0.22670745849609375,-4.896823232057323,0.25014591217041016,-6.104204172046242,0.2369706630706787,-6.374232881911691,0.25894927978515625,-6.39973795679971,0.2392592430114746,-6.435782184976234,0.21967649459838867,-7.56395930275529,0.2552006244659424,-6.326690030128136,0.2927227020263672,-6.527636842858638,0.24901747703552246,-5.723853783025606,0.23534631729125977,-7.049811774812431,0.24670028686523438,-6.117795291421677,0.2639808654785156,-6.927140958535317,0.28192830085754395,-4.707116524050856,0.3794260025024414,-5.574934173949206
701,0.1699690818786621,-7.026441238233936,0.17824172973632812,-6.5813222333444035,0.23867201805114746,-6.455373619777881,0.24576830863952637,-6.212710960886497,0.25478577613830566,-6.675221083231445,0.24002432823181152,-4.846570791850403,0.24368667602539062,-5.026942673643782,0.26873135566711426,-6.255418657990246,0.2560262680053711,-6.522594819683521,0.2775559425354004,-6.577634606724329,0.2572653293609619,-6.504611611276231,0.2350473403930664,-7.645179582182687,0.27375102043151855,-6.4114207366789,0.31798267364501953,-6.632814103411599,0.26715850830078125,-5.83045095558187,0.25520920753479004,-7.171054306734779,0.2647111415863037,-6.2090303545424685,0.2838435173034668,-7.033598100076586,0.30191683769226074,-4.791311765275759,0.40314483642578125,-5.696759915471361
751,0.18155980110168457,-7.116591639357676,0.1925678253173828,-6.643461027987128,0.25388169288635254,-6.5190595500324955,0.26216554641723633,-6.284450499721573,0.2704172134399414,-6.746071998426032,0.2577025890350342,-4.939135381130962,0.25939440727233887,-5.149536511627803,0.28773975372314453,-6.398719395259052,0.27397942543029785,-6.6616177027222,0.29680538177490234,-6.744993126327986,0.27500391006469727,-6.566606071390352,0.2500925064086914,-7.716507980377319,0.2921571731567383,-6.487585376049994,0.34275031089782715,-6.728435061217089,0.28584837913513184,-5.929070041018124,0.2758462429046631,-7.2832706542102486,0.2828385829925537,-6.290659002955189,0.30313897132873535,-7.131949551019126,0.32309818267822266,-4.869684687342122,0.4284942150115967,-5.810107502027008
801,0.19317388534545898,-7.19819739196641,0.20609211921691895,-6.698739601066071,0.270313024520874,-6.577116256131985,0.27783679962158203,-6.34867406468266,0.2888355255126953,-6.809287849069588,0.27408838272094727,-5.025520981190955,0.27574634552001953,-5.2649641901413435,0.30666065216064453,-6.534414485894317,0.29183316230773926,-6.79172743144694,0.317241907119751,-6.902198018636826,0.29206132888793945,-6.622334503537632,0.26633667945861816,-7.778802350025598,0.31203508377075195,-6.555868486802331,0.3674488067626953,-6.815168222567917,0.3069486618041992,-6.020210676764241,0.2936127185821533,-7.386980606005925,0.30159854888916016,-6.363449748876146,0.3252854347229004,-7.222700103947773,0.34238481521606445,-4.942611001632289,0.45520687103271484,-5.9154543169603935
851,0.20520806312561035,-7.2719007872127115,0.21850943565368652,-6.747770267074319,0.2863335609436035,-6.62999061525221,0.2968287467956543,-6.406019965656441,0.305131196975708,-6.86552422275796,0.2909867763519287,-5.106105383527723,0.2925093173980713,-5.373580078495882,0.32570338249206543,-6.662814099889567,0.311138391494751,-6.913354339596623,0.3382117748260498,-7.049651116008939,0.3103506565093994,-6.672333735983288,0.2844688892364502,-7.832884614376114,0.332639217376709,-6.61692468448586,0.3914961814880371,-6.893665150613391,0.32633495330810547,-6.104358361567933,0.3113405704498291,-7.482698389240041,0.32001161575317383,-6.42814165234712,0.3441176414489746,-7.306342137717724,0.36290884017944336,-5.010449096199762,0.4812960624694824,-6.013269793399293
901,0.21612215042114258,-7.338320164318794,0.23217344284057617,-6.791127571024393,0.30174779891967773,-6.6781029821218,0.31314897537231445,-6.457091538745483,0.3216843605041504,-6.915401046018692,0.30737781524658203,-5.181251227257651,0.31006336212158203,-5.475731847768985,0.34385085105895996,-6.784228677852972,0.33043670654296875,-7.026929592501229,0.3587188720703125,-7.187767517101643,0.3283677101135254,-6.7171075437152625,0.3012270927429199,-7.879534893906836,0.35179567337036133,-6.671375410990709,0.4173622131347656,-6.964555479122533,0.3455054759979248,-6.181981967531281,0.33235931396484375,-7.570928625668978,0.33878612518310547,-6.485439439438973,0.36313962936401367,-7.3833526929729185,0.3817024230957031,-5.073539628722789,0.5066063404083252,-6.104012500474758
951,0.22896933555603027,-7.3980463808265355,0.24492669105529785,-6.829347580614542,0.3177313804626465,-6.721847138085424,0.3290519714355469,-6.502455556003105,0.3386878967285156,-6.959500759869678,0.3246035575866699,-5.251305279998352,0.3267548084259033,-5.571759045058368,0.3613300323486328,-6.898967234959146,0.3499290943145752,-7.1328818543055785,0.3787055015563965,-7.316971528108025,0.3480393886566162,-6.757126358275819,0.3183012008666992,-7.919487430354706,0.3701045513153076,-6.719806738579304,0.44386959075927734,-7.028442958929173,0.36429405212402344,-6.253531770011316,0.35129761695861816,-7.652162870681223,0.35829997062683105,-6.536009983740452,0.3829009532928467,-7.454191112835618,0.40268611907958984,-5.132205356723985,0.5323615074157715,-6.188127673215406
1001,0.2406940460205078,-7.451640242038157,0.2590041160583496,-6.862927921817796,0.33257365226745605,-6.761590596885243,0.34560108184814453,-6.542641486964086,0.35550618171691895,-6.998367418619074,0.34127187728881836,-5.316597968983862,0.34429168701171875,-5.661991872058798,0.3809700012207031,-7.007335790795265,0.3670003414154053,-7.2316342751987985,0.39773988723754883,-7.437692717224749,0.3744187355041504,-6.7928275217823835,0.33536362648010254,-7.9534281030743745,0.39148378372192383,-6.762768104992931,0.4694688320159912,-7.0859024841717355,0.384716272354126,-6.319437966301354,0.3742556571960449,-7.726876741939645,0.3780837059020996,-6.580480017180086,0.4015164375305176,-7.519297222182369,0.42302417755126953,-5.186751174111247,0.557574987411499,-6.266045185326138
1051,0.2520487308502197,-7.49963079773967,0.27265143394470215,-6.892328418756083,0.348773717880249,-6.797675200097059,0.3634757995605469,-6.578141477242811,0.37290263175964355,-7.03250656723646,0.3565199375152588,-5.377443136605779,0.36142563819885254,-5.746750168041412,0.39936113357543945,-7.109635943011215,0.3853287696838379,-7.323601831847089,0.41788768768310547,-7.550362173666572,0.3986802101135254,-6.824615981250411,0.35199856758117676,-7.98199330863366,0.4127192497253418,-6.800771846856682,0.4966928958892822,-7.13747801801915,0.40445756912231445,-6.380109643711952,0.398038387298584,-7.795527623350064,0.39679980278015137,-6.619434914348198,0.4196913242340088,-7.579090006310821,0.4440643787384033,-5.237464323379948,0.5816042423248291,-6.3381779501221045
1101,0.26444530487060547,-7.542514401091873,0.2861499786376953,-6.917972208497528,0.3638455867767334,-6.830417940592394,0.38068652153015137,-6.609410912999375,0.39028024673461914,-7.062385755835044,0.37397289276123047,-5.43413799318674,0.3791847229003906,-5.8263425918606115,0.4183766841888428,-7.206163596620287,0.40351128578186035,-7.40918903809389,0.43724799156188965,-7.6554090435629725,0.425229549407959,-6.852865327544711,0.3702106475830078,-8.005769969286252,0.4374055862426758,-6.834293397996277,0.5229833126068115,-7.1836813201581196,0.4222245216369629,-6.435934151058355,0.4171271324157715,-7.85855291353294,0.41460394859313965,-6.653418385885722,0.4397733211517334,-7.633966741373074,0.46350741386413574,-5.284614754032349,0.6045060157775879,-6.404920724146748
1151,0.27732348442077637,-7.580754419244757,0.3001399040222168,-6.940247214460077,0.3798069953918457,-6.860111958780432,0.3971874713897705,-6.636869448709066,0.40676426887512207,-7.0884355587382695,0.3906698226928711,-5.486963239672722,0.39589619636535645,-5.901065993322368,0.4401223659515381,-7.2972078550448565,0.4214143753051758,-7.488788028918786,0.45671701431274414,-7.753257395834031,0.44849109649658203,-6.877919093393655,0.3874228000640869,-8.025296444510971,0.4607865810394287,-6.863772024921425,0.5462050437927246,-7.22499136938784,0.4423789978027344,-6.48727682411076,0.43514013290405273,-7.916368776023912,0.43564748764038086,-6.682932918246261,0.4586973190307617,-7.684302524141176,0.4858541488647461,-5.328455599656349,0.6287994384765625,-6.4666492804383005
1201,0.2894454002380371,-7.614781486120643,0.3139963150024414,-6.959507876759235,0.39473724365234375,-6.887027663240276,0.41466832160949707,-6.6609023874541275,0.423722505569458,-7.111050978162803,0.40817880630493164,-5.536183333667949,0.4129185676574707,-5.971204961069984,0.46407389640808105,-7.38305007432266,0.43952155113220215,-7.5627770089863455,0.4757564067840576,-7.844323452744396,0.4698362350463867,-6.900092235865506,0.4040796756744385,-8.041064137746826,0.48090100288391113,-6.889611981674573,0.5692012310028076,-7.261854372701385,0.4600253105163574,-6.534481014728151,0.4540526866912842,-7.969369340691641,0.4541757106781006,-6.708440806229964,0.4774179458618164,-7.730450146907634,0.505342960357666,-5.369223748420586,0.6511075496673584,-6.52371991354469
1251,0.30326271057128906,-7.644994193221491,0.3303704261779785,-6.976077052909319,0.40976834297180176,-6.911413934201029,0.43106698989868164,-6.681862316455362,0.43944430351257324,-7.130593127067222,0.42395782470703125,-5.58204687362624,0.4308631420135498,-6.037031531923823,0.48897743225097656,-7.463963077585957,0.4565608501434326,-7.6315190479388315,0.4945991039276123,-7.929013203110134,0.4919416904449463,-6.919672739758822,0.4209022521972656,-8.0535196138524,0.49930381774902344,-6.91218397874044,0.5922918319702148,-7.294684255476356,0.47823667526245117,-6.577868374539318,0.47327637672424316,-8.017926301714779,0.47271108627319336,-6.730365638597973,0.4961721897125244,-7.7727402639272025,0.5262782573699951,-5.40714048434274,0.6736066341400146,-6.576469235960945
1301,0.31710290908813477,-7.671760122778215,0.3454012870788574,-6.990248016886041,0.42565131187438965,-6.933499374935547,0.44791626930236816,-6.700070914560438,0.4571061134338379,-7.147391100883186,0.4410369396209717,-5.624787077890443,0.44890832901000977,-6.0988050452768325,0.509119987487793,-7.54021052370839,0.4757201671600342,-7.695361197763953,0.5145025253295898,-8.007720401498355,0.5177733898162842,-6.936923289010247,0.43687987327575684,-8.063067068704285,0.5198099613189697,-6.931826874415453,0.615363359451294,-7.323863534344809,0.4963102340698242,-6.617739346700566,0.49237775802612305,-8.062388856300212,0.4905848503112793,-6.749094113645282,0.5155034065246582,-7.811481798249038,0.54543137550354,-5.442412179333211,0.6974005699157715,-6.625214225148089
1351,0.32951998710632324,-7.69541713783936,0.3596036434173584,-7.002286498148696,0.4402315616607666,-6.953493582271353,0.46462154388427734,-6.715820862089162,0.47270822525024414,-7.161743962688303,0.4573383331298828,-5.664622337426381,0.4659867286682129,-6.156772125570322,0.5261678695678711,-7.612046421383632,0.4944312572479248,-7.754633902988573,0.5346438884735107,-8.080824944665196,0.5412602424621582,-6.952082963035161,0.4574472904205322,-8.070071018453916,0.5389642715454102,-6.948849510909492,0.641547679901123,-7.349744483612507,0.515700101852417,-6.654373822899531,0.5110428333282471,-8.103083929482871,0.5135962963104248,-6.764978079169902,0.533764123916626,-7.84696254143573,0.5643265247344971,-5.475231018688946,0.7188866138458252,-6.67025248132172
1401,0.340656042098999,-7.716274854947307,0.3768930435180664,-7.012432714389623,0.4556612968444824,-6.971588412982187,0.4804532527923584,-6.7293777962397305,0.48838329315185547,-7.173922780293776,0.4741036891937256,-5.701756823382632,0.4834768772125244,-6.2111667758791445,0.5469167232513428,-7.679714778006113,0.5132901668548584,-7.809650671741835,0.5533690452575684,-8.148691606883673,0.5618457794189453,-6.965368923764253,0.473236083984375,-8.074859100761364,0.5590558052062988,-6.96353263076825,0.6739709377288818,-7.372650516647128,0.5340075492858887,-6.688031927039077,0.5302090644836426,-8.140316633216223,0.5344181060791016,-6.778336708631255,0.552504301071167,-7.8794499031358125,0.5826857089996338,-5.505775745260154,0.7462027072906494,-6.7118626582987915
1451,0.3535196781158447,-7.734616236185103,0.3947460651397705,-7.0209033624796895,0.4721944332122803,-6.987959227740558,0.49770402908325195,-6.740982266832964,0.5051147937774658,-7.184172666300441,0.4902217388153076,-5.736381132934898,0.5004708766937256,-6.262210566094076,0.565061092376709,-7.743449371497519,0.5316553115844727,-7.860707974693702,0.5726182460784912,-8.211669108729431,0.5860023498535156,-6.976978066879026,0.4895188808441162,-8.077724902879126,0.578650951385498,-6.976130821497054,0.7018458843231201,-7.392877714605582,0.5532853603363037,-6.718954891560238,0.5499591827392578,-8.174370912004688,0.5547394752502441,-6.789458741611329,0.5725102424621582,-7.909191772326708,0.6020002365112305,-5.534212409874819,0.7684938907623291,-6.750305032618119
1501,0.3652048110961914,-7.750699248018789,0.40911865234375,-7.027893541162346,0.4868967533111572,-7.002766098600085,0.5150442123413086,-6.750851657351173,0.522284984588623,-7.192714783236497,0.506432056427002,-5.768672959148541,0.5174651145935059,-6.310112900051324,0.584735631942749,-7.803473632490152,0.5505001544952393,-7.908085339082833,0.5916769504547119,-8.270089489086395,0.610140323638916,-6.987088617387267,0.5070464611053467,-8.078930751285917,0.5978374481201172,-6.986874447266771,0.7283258438110352,-7.410696445590746,0.5709140300750732,-6.747365996956104,0.5690014362335205,-8.205510332045,0.576744556427002,-6.798604731474724,0.5913701057434082,-7.9364174570131985,0.6211967468261719,-5.560695117822262,0.7905478477478027,-6.78582217948318
1551,0.3772118091583252,-7.764758544190611,0.42266035079956055,-7.033578586708089,0.5024683475494385,-7.016154969615195,0.5316829681396484,-6.759182044974118,0.5380871295928955,-7.19974828538952,0.5232391357421875,-5.798797772737252,0.5346596240997314,-6.355071347042207,0.6033220291137695,-7.860000624058118,0.5678021907806396,-7.952045606317146,0.6096811294555664,-8.324267747318562,0.6333835124969482,-6.9958616552727895,0.523402214050293,-8.078710414488736,0.6167035102844238,-6.995971536167991,0.7493875026702881,-7.4263530274191165,0.5899059772491455,-6.773471549420621,0.5888667106628418,-8.233978975941795,0.6002004146575928,-6.806009256147481,0.6089420318603516,-7.961338674024717,0.640099287033081,-5.585366763134095,0.8140244483947754,-6.818639727666845
1601,0.39048171043395996,-7.777007138718152,0.4382627010345459,-7.038115808972761,0.5177004337310791,-7.028258763275682,0.5479307174682617,-6.766149980681295,0.5540313720703125,-7.205452176920745,0.5394012928009033,-5.826909505597286,0.5518481731414795,-6.397272024367164,0.6222186088562012,-7.913233106309063,0.5869228839874268,-7.992835323550161,0.6291723251342773,-8.374501721448373,0.6576836109161377,-7.003442561574163,0.5407757759094238,-8.077271684728874,0.637326717376709,-7.003609599658571,0.7717347145080566,-7.440071396329213,0.6072778701782227,-6.797461875747429,0.6098959445953369,-8.26000241015344,0.6234400272369385,-6.811883059066428,0.6272521018981934,-7.9841505651390285,0.6583251953125,-5.608359744145492,0.8390436172485352,-6.848967169141832
1651,0.4028282165527344,-7.78763804278878,0.45203328132629395,-7.041646120353416,0.5335228443145752,-7.039198427958021,0.564755916595459,-6.771914176550853,0.5700926780700684,-7.2099870724249095,0.5568599700927734,-5.8531512278174835,0.5679817199707031,-6.436890018940796,0.6401946544647217,-7.963363673590296,0.6050477027893066,-8.030685242098643,0.6476199626922607,-8.421072168415588,0.6800632476806641,-7.009962378978053,0.5590987205505371,-8.074798815785009,0.6586954593658447,-7.009957367680691,0.7936756610870361,-7.45205475210269,0.627532958984375,-6.819512318361283,0.6288840770721436,-8.283788697278919,0.6449868679046631,-6.8164150967224035,0.6452212333679199,-8.005032719966312,0.6778085231781006,-5.6297966553372225,0.8621106147766113,-6.876998702685998
1701,0.41504383087158203,-7.7968258459107345,0.4669983386993408,-7.0442955541050445,0.5491914749145508,-7.049083923660865,0.5809247493743896,-6.776617092305912,0.5859229564666748,-7.213496851403657,0.5740363597869873,-5.877655811486297,0.5858614444732666,-6.47408983730979,0.6588616371154785,-8.010574952703521,0.6229283809661865,-8.06581089825919,0.6661653518676758,-8.464243013762077,0.7030243873596191,-7.015539084016453,0.5748250484466553,-8.071454803234662,0.6772365570068359,-7.0151664285145365,0.8174958229064941,-7.462487157091319,0.6485574245452881,-6.8397842167730785,0.6492195129394531,-8.305529429936884,0.6703617572784424,-6.819774476889381,0.663811445236206,-8.024150189843477,0.6969854831695557,-5.649790951753531,0.8859436511993408,-6.902914094049582
1751,0.4265446662902832,-7.804728227261354,0.4803028106689453,-7.0461766715322804,0.5640175342559814,-7.058015144917508,0.5982859134674072,-6.780386417056654,0.6041159629821777,-7.2161102023215795,0.5912997722625732,-5.900546576052413,0.6031017303466797,-6.509025874780422,0.678178071975708,-8.055039851339368,0.6423530578613281,-8.098413254906472,0.6864798069000244,-8.50426174012632,0.7250874042510986,-7.020278770271922,0.5912706851959229,-8.06738350063928,0.6973092555999756,-7.0193727669443255,0.8403029441833496,-7.471535072625214,0.6681666374206543,-6.858425864722885,0.6685137748718262,-8.325400767220982,0.6902029514312744,-6.822112277816778,0.6824710369110107,-8.04165448031153,0.7159667015075684,-5.668447583397813,0.9075369834899902,-6.926879538286272
1801,0.43842411041259766,-7.811487387738358,0.4951510429382324,-7.047389859894268,0.5799078941345215,-7.066082781087008,0.6149890422821045,-6.783336445220478,0.6205406188964844,-7.217942055183081,0.6103842258453369,-5.921937911240463,0.6211986541748047,-6.541842895630748,0.6981308460235596,-8.096921846840194,0.661013126373291,-8.128679385080638,0.7063217163085938,-8.54135988645237,0.7453927993774414,-7.024276743768079,0.6075832843780518,-8.062711570531594,0.7159943580627441,-7.022698197855295,0.8637995719909668,-7.479348821248907,0.686394214630127,-6.875573434855618,0.6884722709655762,-8.343564458497791,0.7118937969207764,-6.82356324354203,0.6999855041503906,-8.057684512673031,0.7352514266967773,-5.685863597934312,0.9287514686584473,-6.949048512604795
1851,0.4504411220550537,-7.817231396929293,0.5100588798522949,-7.048024524529522,0.5953936576843262,-7.073369115188804,0.6309783458709717,-6.785569347898108,0.6360502243041992,-7.219094904023161,0.6300532817840576,-5.941935874594655,0.6369049549102783,-6.572676517595266,0.7172567844390869,-8.136375306368857,0.6814365386962891,-8.156783181463968,0.7258613109588623,-8.5757536326213,0.767099142074585,-7.0276185330605845,0.6244430541992188,-8.057550273072255,0.7343754768371582,-7.025251695109899,0.8858931064605713,-7.486063967308719,0.7059354782104492,-6.891351864976004,0.7070119380950928,-8.360168842651811,0.7365481853485107,-6.824247354226079,0.7183489799499512,-8.072367547585625,0.7541403770446777,-5.702128710780188,0.9510018825531006,-6.9695626105145925
1901,0.46294522285461426,-7.822075452178268,0.5238733291625977,-7.048160179890777,0.6110444068908691,-7.07994876319672,0.6501822471618652,-6.787176342686382,0.6518959999084473,-7.219660022522078,0.6506609916687012,-5.960638761624645,0.6583783626556396,-6.601653694905351,0.7353043556213379,-8.173545830514174,0.6991009712219238,-8.182886078196216,0.745485782623291,-8.60764444717624,0.7871506214141846,-7.030380817461507,0.6403286457061768,-8.051997098116829,0.7537856101989746,-7.027130617628343,0.9091393947601318,-7.491802611690415,0.7258145809173584,-6.9058757017640096,0.7274024486541748,-8.375349813737158,0.7576682567596436,-6.824271273255037,0.7362444400787354,-8.08582006575901,0.7717223167419434,-5.71732584229906,0.9714565277099609,-6.988552350163426
1951,0.47397851943969727,-7.826123049217485,0.5380213260650635,-7.04786744495058,0.6271915435791016,-7.085889356230522,0.6675810813903809,-6.788238766113821,0.6673719882965088,-7.219718577232353,0.6704986095428467,-5.978137647287342,0.6760766506195068,-6.62889319519579,0.7542510032653809,-8.208570613338184,0.7199835777282715,-8.20713777379898,0.764326810836792,-8.637219778680974,0.807227611541748,-7.032632277484723,0.6543662548065186,-8.046137248337985,0.7734427452087402,-7.028421836074062,0.9314100742340088,-7.496674599086768,0.7441127300262451,-6.919249899358492,0.74892258644104,-8.389231746444427,0.7777564525604248,-6.8237296749017915,0.7536895275115967,-8.098148602518819,0.7903687953948975,-5.731531622306171,0.9951543807983398,-7.006137951557914
2001,0.48636817932128906,-7.829467065600042,0.5525627136230469,-7.047208948897748,0.6424336433410645,-7.0912521684379906,0.6847364902496338,-6.7888290536836475,0.6842279434204102,-7.219342643767997,0.6891658306121826,-5.9945168981647,0.6936404705047607,-6.654506066455259,0.7729055881500244,-8.24157881277663,0.737739086151123,-8.229676946098467,0.7823495864868164,-8.66465377410873,0.8294949531555176,-7.0344343719983335,0.670229434967041,-8.040044982286416,0.7920706272125244,-7.029202764611902,0.9548404216766357,-7.500778638165203,0.7618825435638428,-6.931570571460943,0.7694036960601807,-8.401928376821196,0.7978947162628174,-6.822706457788926,0.772376537322998,-8.109450534441203,0.8080801963806152,-5.744816862477002,1.0199558734893799,-7.022430078920604
2051,0.4981698989868164,-7.832190759453189,0.5680055618286133,-7.046240153262643,0.6576552391052246,-7.0960926935972335,0.7013614177703857,-6.789011633026185,0.6996724605560303,-7.218596131806643,0.7063453197479248,-6.009854655199133,0.7107505798339844,-6.6785960910452316,0.7915077209472656,-8.272691926168815,0.756859540939331,-8.250631951872144,0.802391529083252,-8.690108010258342,0.8578135967254639,-7.035842046772264,0.6878888607025146,-8.033784826952505,0.8119237422943115,-7.029542302885806,0.9783337116241455,-7.504203336516932,0.7812066078186035,-6.942925696599632,0.7879247665405273,-8.41354363538608,0.8183364868164062,-6.821275850335632,0.7906568050384521,-8.119814817379408,0.8275759220123291,-5.75724699755728,1.0438261032104492,-7.0375305456928805
2101,0.5093154907226562,-7.834368687011455,0.5822093486785889,-7.0450100966358775,0.6733357906341553,-7.100461173573633,0.717320442199707,-6.78884373589823,0.7163362503051758,-7.217535625052935,0.7242522239685059,-6.0242232872608525,0.7292535305023193,-6.701260224447964,0.808220624923706,-8.30202416650871,0.7750468254089355,-8.270121505588934,0.821434736251831,-8.71373222662178,0.8832428455352783,-7.036904379187377,0.7054736614227295,-8.027412669634806,0.8317358493804932,-7.029501693765496,1.0007119178771973,-7.507028153349337,0.7999918460845947,-6.953395776977519,0.8069033622741699,-8.42417243111773,0.8387389183044434,-6.819503414941747,0.8107364177703857,-8.129322676096603,0.8479065895080566,-5.768882496497747,1.0674757957458496,-7.051532980768192
2151,0.5209629535675049,-7.836067543012076,0.596057653427124,-7.043562068041368,0.6878674030303955,-7.10440308181029,0.7333328723907471,-6.788376134854669,0.7316367626190186,-7.2162111423280315,0.740746021270752,-6.037689816139481,0.747124433517456,-6.722589017062335,0.8276193141937256,-8.329682835714385,0.7954134941101074,-8.288255333013007,0.8392910957336426,-8.735665050297044,0.9430994987487793,-7.037665163820289,0.7223269939422607,-8.020976738883888,0.8533439636230469,-7.029135302603037,1.0226237773895264,-7.509324273661859,0.8198990821838379,-6.963054451929285,0.8285632133483887,-8.433901385917649,0.8600587844848633,-6.8174469579253305,0.8280472755432129,-8.138048246420603,0.8673043251037598,-5.779779244787598,1.089782476425171,-7.0645234553807414
2201,0.5331263542175293,-7.837346928424802,0.6107075214385986,-7.041934214827937,0.7033984661102295,-7.107959564997348,0.7536735534667969,-6.787653810345278,0.7473363876342773,-7.214666825920345,0.7585368156433105,-6.050316313789752,0.7643811702728271,-6.742667017831443,0.8468852043151855,-8.355768691905837,0.8144404888153076,-8.305134796613686,0.8615503311157227,-8.75603470547036,0.9805967807769775,-7.038163443499541,0.7391085624694824,-8.014518484028436,0.8706650733947754,-7.028491323755182,1.0436451435089111,-7.511155408133953,0.838961124420166,-6.97196906746616,0.8477611541748047,-8.442809519983607,0.8835985660552979,-6.815157352275463,0.8470251560211182,-8.146059171344163,0.8881499767303467,-5.789988899378301,1.1118764877319336,-7.07658107076621
2251,0.5460214614868164,-7.83826005018782,0.6242504119873047,-7.0401600906619075,0.7185914516448975,-7.111167845991636,0.7701196670532227,-6.786716553830855,0.7638473510742188,-7.212941563113385,0.7769019603729248,-6.062160272852074,0.7834746837615967,-6.761573158956616,0.866631031036377,-8.380376308235522,0.8325097560882568,-8.320853490751821,0.8850610256195068,-8.774959701662024,1.0062081813812256,-7.038433990252795,0.7564342021942139,-8.008073362383684,0.8906376361846924,-7.0276124200261165,1.0657844543457031,-7.512578523258443,0.8588762283325195,-6.980201203702645,0.8657901287078857,-8.45096888919217,0.906597375869751,-6.812679280169116,0.8650104999542236,-8.1534171528815,0.9083478450775146,-5.799559217642876,1.1336274147033691,-7.087778507240737
2301,0.5574772357940674,-7.838854357698227,0.6391522884368896,-7.038269148919283,0.7327597141265869,-7.114061590945779,0.7892017364501953,-6.7855995122613635,0.7782623767852783,-7.211069546553718,0.7954721450805664,-6.0732749515938735,0.8012237548828125,-6.779381121280532,0.8862268924713135,-8.403594421357779,0.8503212928771973,-8.335497805418937,0.9046041965484619,-8.792549496387476,1.0290560722351074,-7.038507740338899,0.7743675708770752,-8.001671542735014,0.9099857807159424,-7.026536300503379,1.0877940654754639,-7.5136445063737245,0.8785130977630615,-6.98780716218859,0.8841099739074707,-8.458445176081122,0.9290041923522949,-6.810051901952278,0.8838977813720703,-8.16017846174867,0.9273145198822021,-5.808534361854798,1.1548221111297607,-7.098182535749471
2351,0.5692965984344482,-7.8391721207338865,0.6537051200866699,-7.036287186394384,0.747408390045166,-7.116671243473204,0.8103487491607666,-6.784333679008504,0.794060468673706,-7.2090807788388105,0.8131349086761475,-6.083709694495136,0.8184664249420166,-6.796159680254701,0.9061534404754639,-8.425506268071896,0.8695976734161377,-8.349147457990286,0.9223532676696777,-8.808905129101008,1.05507493019104,-7.038412187327706,0.7910540103912354,-7.995338533120876,0.9297196865081787,-7.025296241991712,1.109285831451416,-7.5143987702623285,0.9002773761749268,-6.994838415311041,0.9053115844726562,-8.465298236369064,0.949357271194458,-6.807309457992323,0.902193546295166,-8.16639440710461,0.9453606605529785,-5.816955180664714,1.1776800155639648,-7.107854493243883
2401,0.5811417102813721,-7.839250953388444,0.6683282852172852,-7.034236741956734,0.7636480331420898,-7.119024328525185,0.8305895328521729,-6.78294633600927,0.8101222515106201,-7.207001526338698,0.8295562267303467,-6.09351022977485,0.8361363410949707,-6.811973032609736,0.9244868755340576,-8.446189909041035,0.8887767791748047,-8.361875992998835,0.9422142505645752,-8.824119824339348,1.0942506790161133,-7.038171736930724,0.8089613914489746,-7.9890957403653395,0.9484884738922119,-7.023921558988251,1.1317088603973389,-7.514881801891459,0.920140266418457,-7.001342019991414,0.9238581657409668,-8.471582603182776,0.9714491367340088,-6.804481809424619,0.9219329357147217,-8.172111768681843,0.9640209674835205,-5.824859469044315,1.1988775730133057,-7.1168507234530445
2451,0.5928797721862793,-7.83912428839261,0.6829142570495605,-7.032137454384984,0.7786722183227539,-7.1211457285023325,0.852243185043335,-6.781461451567247,0.8261508941650391,-7.204854726943026,0.8470525741577148,-6.102718945144296,0.8547632694244385,-6.826881104072085,0.9417424201965332,-8.465718538863602,0.9080958366394043,-8.373751250366052,0.9621407985687256,-8.838279562803308,1.1226115226745605,-7.03780802702857,0.8243343830108643,-7.982960968213577,0.9687261581420898,-7.02243802680392,1.151848316192627,-7.515129659734056,0.9403195381164551,-7.007360997940056,0.9453880786895752,-8.477347951327536,0.9910001754760742,-6.801594923436872,0.9427609443664551,-8.177373193672134,0.9817523956298828,-5.832282208114417,1.2213819026947021,-7.125222984770772
2501,0.6054718494415283,-7.838821806002794,0.6968402862548828,-7.030006383300589,0.7938587665557861,-7.123057933947777,0.8712587356567383,-6.779900037942288,0.8412332534790039,-7.202660356078962,0.8641664981842041,-6.111375143106768,0.8724889755249023,-6.84093983860429,0.9611256122589111,-8.484160782005883,0.9289934635162354,-8.384835802853825,0.9824190139770508,-8.851463619851916,1.1592175960540771,-7.037340216084674,0.840813398361206,-7.976948860340252,0.9906048774719238,-7.020868262138386,1.172858715057373,-7.515174423900911,0.9586496353149414,-7.012934684689935,0.9655544757843018,-8.482639523984336,1.0108704566955566,-6.798671308324426,0.9643247127532959,-8.18221756071323,0.999629020690918,-5.839255786249375,1.2437233924865723,-7.133018827044101
2551,0.6174509525299072,-7.838369821374089,0.7115709781646729,-7.02785829679614,0.8107402324676514,-7.124781271022384,0.8909111022949219,-6.7782804725242425,0.8568105697631836,-7.200435754974245,0.8813600540161133,-6.119515277079451,0.8903865814208984,-6.854201469764658,0.980384111404419,-8.501580974392983,0.9528770446777344,-8.395187363753072,1.0008559226989746,-8.863745071405221,1.3282079696655273,-7.036785242891756,0.8583941459655762,-7.971071293948672,1.010683536529541,-7.019232065081599,1.1937742233276367,-7.515044603088712,0.9791436195373535,-7.018099049604168,0.9854285717010498,-8.487498524262193,1.0309953689575195,-6.795730403149171,0.9866321086883545,-8.186680313278524,1.0173170566558838,-5.845810202770299,1.2690904140472412,-7.1402819391093475
2601,0.6287357807159424,-7.837791634104182,0.7248620986938477,-7.025705929018642,0.826411247253418,-7.126334107796365,0.9080274105072021,-6.77661878608273,0.871849775314331,-7.198195924849063,0.8981132507324219,-6.12717316959313,0.9139020442962646,-6.866714774866973,0.9992749691009521,-8.518039430593587,0.9741945266723633,-8.40485916601941,1.0205192565917969,-8.87519126770872,1.358846664428711,-7.036158060346789,0.8756086826324463,-7.965337729149791,1.0296247005462646,-7.017546726206056,1.213188886642456,-7.514765502116584,0.9970600605010986,-7.022886988954968,1.0041298866271973,-8.491962473989018,1.0502467155456543,-6.792788926440783,1.0065500736236572,-8.190793764709078,1.0363376140594482,-5.8519732554973425,1.2917370796203613,-7.147052468911562
2651,0.64019775390625,-7.83710784335378,0.7403416633605957,-7.023560210716061,0.8431494235992432,-7.127733041233081,0.9255237579345703,-6.7749289213022195,0.8872997760772705,-7.195953790372776,0.9150810241699219,-6.134380213783611,0.9339747428894043,-6.878525312684848,1.0172491073608398,-8.533592696748503,0.9952070713043213,-8.413900314167549,1.0400681495666504,-8.88586427576332,1.384345293045044,-7.035471845734072,0.8924202919006348,-7.959755518814859,1.0487041473388672,-7.015827302119128,1.23268461227417,-7.514359553557667,1.0163817405700684,-7.027328594104048,1.0222010612487793,-8.496065542079027,1.0706138610839844,-6.789861187993229,1.0251595973968506,-8.19458737700962,1.0564966201782227,-5.857770713350016,1.315504789352417,-7.153367318020227
2701,0.6517343521118164,-7.836336631717545,0.7538449764251709,-7.021430475437001,0.8599720001220703,-7.128993066604128,0.9429724216461182,-6.7732229645036846,0.9037723541259766,-7.193720435443192,0.9321637153625488,-6.1411655593351515,0.9513335227966309,-6.889675645466548,1.0360713005065918,-8.548293789475496,1.0159575939178467,-8.42235611033447,1.0605342388153076,-8.895821291452652,1.4139254093170166,-7.034738189772143,0.9133744239807129,-7.954330183132302,1.068779706954956,-7.014086862535519,1.2538855075836182,-7.513846616732157,1.0358169078826904,-7.0314513966946945,1.0403521060943604,-8.49983884472484,1.089888095855713,-6.786959367470042,1.0425641536712646,-8.198088015456852,1.0751252174377441,-5.863226475125907,1.3377699851989746,-7.159260412307747
2751,0.6647357940673828,-7.835494020756989,0.7691504955291748,-7.019324643858197,0.8752772808074951,-7.130127730921733,0.9618966579437256,-6.771511353221298,0.9189839363098145,-7.191505314064756,0.9487779140472412,-6.147556283986011,0.9702298641204834,-6.900205546083701,1.0551586151123047,-8.562192421106836,1.0346980094909668,-8.430268355961898,1.0793159008026123,-8.905115022615371,1.4392571449279785,-7.033967266489999,0.9343762397766113,-7.949065652685059,1.0886898040771484,-7.012336711690262,1.2747611999511719,-7.513244247066383,1.0541064739227295,-7.035280592679416,1.0586199760437012,-8.503310719568567,1.1090376377105713,-6.784093763163005,1.0611059665679932,-8.201320180933262,1.0940253734588623,-5.86836271551819,1.3602497577667236,-7.164762950490273
2801,0.6762974262237549,-7.834594100871621,0.7836389541625977,-7.017249388459915,0.890831470489502,-7.131149271854838,0.9794049263000488,-6.769803062041988,0.9349923133850098,-7.189316438826463,0.9655516147613525,-6.1535775516443225,0.9882211685180664,-6.910152191091868,1.0740880966186523,-8.575335211686259,1.0538880825042725,-8.437675630538253,1.0986387729644775,-8.913794044412386,1.473809003829956,-7.0331679857983,0.9541685581207275,-7.9439644834677505,1.1083920001983643,-7.010586586622374,1.2950704097747803,-7.512567938600378,1.0723919868469238,-7.038839246880103,1.076767921447754,-8.50650697589646,1.1280226707458496,-6.781273013966899,1.0807361602783203,-8.20430622179926,1.1149086952209473,-5.87320001936109,1.3832204341888428,-7.169903632167307
2851,0.687507152557373,-7.83364923796014,0.7980866432189941,-7.015210280557175,0.9057750701904297,-7.132068743461245,0.9966080188751221,-6.768105768889628,0.9498803615570068,-7.187160549280013,0.9827759265899658,-6.159252758111498,1.0070769786834717,-6.919550340524494,1.0931401252746582,-8.58776588820925,1.0733795166015625,-8.444613548865691,1.1196985244750977,-8.921903128435938,1.5039150714874268,-7.03234813046643,0.9707815647125244,-7.939028046910217,1.1279709339141846,-7.008844834665591,1.315565824508667,-7.511831342178548,1.0928404331207275,-7.042148479678873,1.0943875312805176,-8.509451122778627,1.1467931270599365,-6.7785042973220575,1.0984134674072266,-8.207066526988951,1.1355443000793457,-5.87775750503048,1.4078617095947266,-7.1747088669025825
2901,0.6994285583496094,-7.832670259116964,0.8122708797454834,-7.013211921510496,0.9213900566101074,-7.132896129961724,1.0139133930206299,-6.766426003743797,0.9651265144348145,-7.185043262255567,0.9999470710754395,-6.16460366534363,1.025768518447876,-6.928432505208546,1.1104843616485596,-8.599525471632086,1.0941596031188965,-8.451114998251189,1.1413471698760986,-8.929483547034954,1.5347907543182373,-7.031514479034907,0.9896488189697266,-7.934256697665388,1.1476349830627441,-7.007118572217887,1.335066795349121,-7.511046461655752,1.1113488674163818,-7.045227637323754,1.1153302192687988,-8.512164576967493,1.1666007041931152,-6.7757935056165675,1.1169726848602295,-8.209619701909457,1.1574318408966064,-5.882052937860912,1.433532476425171,-7.179202965809992
2951,0.7116830348968506,-7.831666619386811,0.8272864818572998,-7.011258059739114,0.937028169631958,-7.133640448666028,1.0322699546813965,-6.764769281563913,0.9809291362762451,-7.182969205983156,1.0174236297607422,-6.169650525127568,1.0441529750823975,-6.936829102354974,1.1302292346954346,-8.610652452198382,1.114607572555542,-8.457210357004513,1.1637985706329346,-8.93657335435432,1.5610945224761963,-7.030672916077386,1.0082712173461914,-7.929649921608647,1.1668646335601807,-7.005413826707343,1.3552870750427246,-7.510223830235213,1.1315388679504395,-7.048094447233798,1.1342873573303223,-8.51466685224088,1.1859307289123535,-6.773145403287302,1.1360225677490234,-8.211982728601921,1.1777374744415283,-5.886102834380823,1.4575843811035156,-7.183408317023235
3001,0.7236635684967041,-7.83064655145795,0.8415641784667969,-7.009351695023138,0.951890230178833,-7.1343098430725185,1.0493054389953613,-6.763140221049079,0.997154951095581,-7.18094213969136,1.0348405838012695,-6.174412192984566,1.0622737407684326,-6.944768600186207,1.1502108573913574,-8.621182953652488,1.1335163116455078,-8.462927695553951,1.1878962516784668,-8.943207645563243,1.5840706825256348,-7.029828531057131,1.0261809825897217,-7.925206466254843,1.1848280429840088,-7.003735663453103,1.374751329421997,-7.5093726688787275,1.1527633666992188,-7.050765159571835,1.15376615524292,-8.516975731756295,1.2046570777893066,-6.770563766654249,1.1562755107879639,-8.214171111519432,1.1975510120391846,-5.889922558104813,1.4810576438903809,-7.187345546335155
3051,0.7352871894836426,-7.829617199951656,0.855635404586792,-7.007495171402716,0.9673497676849365,-7.1349116670563975,1.0657823085784912,-6.76154265067776,1.0126934051513672,-7.178965060192829,1.0519213676452637,-6.178906233071127,1.080686092376709,-6.952277652307291,1.1702592372894287,-8.631150886905775,1.1526706218719482,-8.46829296144829,1.2077281475067139,-8.949418795719316,1.6077842712402344,-7.028985706932516,1.0441796779632568,-7.920924455541569,1.204176664352417,-7.002088298973565,1.392460584640503,-7.508501028538571,1.1734976768493652,-7.053254676276952,1.1732752323150635,-8.519107424880945,1.223278522491455,-6.768051508290705,1.175102710723877,-8.216199010173348,1.220041275024414,-5.893526407570985,1.5035226345062256,-7.1910336642070725
3101,0.7476258277893066,-7.828584741851834,0.8707783222198486,-7.005690259887239,0.9830503463745117,-7.1354525610011,1.0829479694366455,-6.759979703339876,1.0287721157073975,-7.177040296804834,1.0687189102172852,-6.183149014781877,1.0993692874908447,-6.959381222499142,1.1916229724884033,-8.640588093736747,1.1712167263031006,-8.47333014943182,1.2270989418029785,-8.95523667967147,1.6300218105316162,-7.028148199538337,1.0604939460754395,-7.916801490744723,1.2218208312988281,-7.000475202133998,1.4138047695159912,-7.507615917808477,1.1930646896362305,-7.055576668638304,1.194204330444336,-8.521076709837388,1.2417523860931396,-6.765610787573269,1.1965768337249756,-8.2180793597973,1.2402479648590088,-5.896927697258874,1.5288758277893066,-7.194490200271895
3151,0.7586672306060791,-7.827554494448354,0.8850643634796143,-7.003938232018568,0.9988758563995361,-7.135938520620572,1.1000964641571045,-6.758453900746741,1.0448215007781982,-7.175169595841035,1.0858335494995117,-6.187155801708398,1.1161727905273438,-6.966102700594622,1.2116467952728271,-8.649524481072053,1.191056251525879,-8.478061457728586,1.245638132095337,-8.9606888743516,1.6507019996643066,-7.027319208672461,1.0800347328186035,-7.912834739062529,1.242192268371582,-6.998899184383286,1.4343469142913818,-7.506723417441287,1.2134826183319092,-7.057743684409841,1.2121903896331787,-8.522897063405358,1.260976791381836,-6.763243108873497,1.217259407043457,-8.219823981088048,1.2598657608032227,-5.900138831968372,1.5519728660583496,-7.197731326360418
3201,0.7711143493652344,-7.826531012049682,0.8993937969207764,-7.002239925274102,1.0139331817626953,-7.136374959180877,1.1173994541168213,-6.756967228665241,1.0628948211669922,-7.173354195748095,1.102013111114502,-6.190940833570626,1.1359913349151611,-6.972464010043198,1.2338647842407227,-8.657988146408137,1.2101612091064453,-8.482507431591225,1.264672040939331,-8.965800844733632,1.6730332374572754,-7.026501441729404,1.0975079536437988,-7.909021011280194,1.2599778175354004,-6.997362480221019,1.462465763092041,-7.5058287830333015,1.2356171607971191,-7.0597672453907645,1.2313542366027832,-8.52458077883259,1.2803089618682861,-6.7609494087069235,1.2350671291351318,-8.221443679994799,1.2792561054229736,-5.903171375202936,1.5758979320526123,-7.200771969018906
3251,0.78200364112854,-7.825518172587067,0.9136300086975098,-7.000595801151319,1.0299172401428223,-7.136766763736983,1.1341230869293213,-6.755521203952873,1.0804808139801025,-7.171594893890601,1.1186573505401611,-6.194517401679443,1.154470443725586,-6.978485707749675,1.2551124095916748,-8.6660054949027,1.2288813591003418,-8.486687095116755,1.283726692199707,-8.970596114685696,1.6938817501068115,-7.025697170632759,1.1154546737670898,-7.9053568297367285,1.2792994976043701,-6.995866818892635,1.490626335144043,-7.504936537065932,1.2570595741271973,-7.061657936310885,1.249108076095581,-8.526139072989093,1.29982328414917,-6.758730133018547,1.2550914287567139,-8.222948338448308,1.2976534366607666,-5.906036112048643,1.6006858348846436,-7.203625912397977
3301,0.7947695255279541,-7.824519255139267,0.9286415576934814,-6.99900599671942,1.0456302165985107,-7.137118345965911,1.1500177383422852,-6.754116934222964,1.0986227989196777,-7.169892105855008,1.1352181434631348,-6.1978979184542915,1.1785917282104492,-6.984187076738793,1.2762489318847656,-8.673601348650804,1.2478981018066406,-8.490618072248253,1.303722620010376,-8.975096423863109,1.7149434089660645,-7.024908282751844,1.1320791244506836,-7.901838487700628,1.2982761859893799,-6.994413488242822,1.5217599868774414,-7.50405055136855,1.280137300491333,-7.063425485793335,1.267408847808838,-8.527582183742492,1.3194530010223389,-6.756585305663848,1.2737181186676025,-8.2243469968427,1.3180251121520996,-5.908743107009502,1.6266295909881592,-7.206305892334192
3351,0.8065598011016846,-7.8235370092829735,0.9421355724334717,-6.9974703703303875,1.061905860900879,-7.137433688105671,1.1671907901763916,-6.752755170936866,1.1169919967651367,-7.168245918070081,1.152113676071167,-6.201093981471181,1.1996042728424072,-6.989586212149228,1.2974584102630615,-8.680799048633215,1.2668216228485107,-8.494316697835597,1.3222148418426514,-8.979321871721607,1.7362816333770752,-7.024136326414184,1.1521778106689453,-7.898462101128444,1.3187754154205322,-6.99300339153354,1.5601937770843506,-7.50317412096543,1.3016679286956787,-7.065078840102574,1.2849900722503662,-8.528919458423402,1.3382203578948975,-6.754514589023169,1.2922887802124023,-8.225647929015414,1.3394265174865723,-5.911301757213802,1.652292251586914,-7.208823682374189
3401,0.8180203437805176,-7.82257371711602,0.9572374820709229,-6.995988542105459,1.0769903659820557,-7.137716384471978,1.18475341796875,-6.751436356590277,1.1348261833190918,-7.166656134447061,1.1686944961547852,-6.204116432494127,1.2215907573699951,-6.994700101048855,1.319035291671753,-8.68762054981465,1.2850980758666992,-8.497798119553494,1.341745138168335,-8.983291049666398,1.7571804523468018,-7.023382551563775,1.1693248748779297,-7.8952236536944564,1.3376739025115967,-6.9916370979730775,1.6028153896331787,-7.5023100301823025,1.3211429119110107,-7.0666262303224485,1.3049023151397705,-8.530159434192138,1.357609748840332,-6.752517337612044,1.310703992843628,-8.226858710404802,1.3575718402862549,-5.91372084137709,1.677485466003418,-7.211190172435977
3451,0.829831600189209,-7.821631248687955,0.9715311527252197,-6.994559929756764,1.092353343963623,-7.137969678975125,1.20377779006958,-6.750160666632965,1.1515114307403564,-7.1651223176898675,1.1862895488739014,-6.206975411883038,1.2433078289031982,-6.999544696516913,1.3395397663116455,-8.694086509831065,1.3043842315673828,-8.50107639142818,1.3595142364501953,-8.987021162283746,1.7770020961761475,-7.0226479460674405,1.1879022121429443,-7.892119035846217,1.3562581539154053,-6.990314887609311,1.6445317268371582,-7.501460611793379,1.3409876823425293,-7.06807523355125,1.324388027191162,-8.531309911046236,1.3753995895385742,-6.7505926454257335,1.3298873901367188,-8.227986280007363,1.3791987895965576,-5.916008564874526,1.699568510055542,-7.213415440736256
3501,0.8430519104003906,-7.820711111511525,0.9861345291137695,-6.993183780250698,1.1088004112243652,-7.138196499020941,1.2245864868164062,-6.748928046665418,1.1682615280151367,-7.163643825826701,1.2029531002044678,-6.20968040876699,1.2603373527526855,-7.004134986406882,1.3604114055633545,-8.700216371700163,1.323859453201294,-8.504164559647242,1.378767967224121,-8.990528138526269,1.7992212772369385,-7.021933268108617,1.2066013813018799,-7.889144078585819,1.3748223781585693,-6.9890367911861295,1.6817121505737305,-7.5006277999141,1.360887050628662,-7.069432828657003,1.345625400543213,-8.532378018130293,1.3942410945892334,-6.748739387714471,1.349046230316162,-8.229036996699097,1.4020500183105469,-5.918172601249046,1.723092794418335,-7.215508819574465
3551,0.8553531169891357,-7.819814494766442,1.0004527568817139,-6.9918591977458435,1.1241581439971924,-7.1383994861444835,1.2455224990844727,-6.747738245416164,1.1850636005401611,-7.1622198444929905,1.2195219993591309,-6.2122403073211085,1.278033971786499,-7.008485057195271,1.3815360069274902,-8.706028440941466,1.3440699577331543,-8.507074741308207,1.3996901512145996,-8.99382673367603,1.8221237659454346,-7.021239075077244,1.2242622375488281,-7.88629458259078,1.3943912982940674,-6.987802625492462,1.7106642723083496,-7.499813177277209,1.3810460567474365,-7.070705447077153,1.367478847503662,-8.53337027396967,1.4121520519256592,-6.746956257784069,1.3674829006195068,-8.23001669043334,1.4226953983306885,-5.9202201304444415,1.7474915981292725,-7.217478955498409
3601,0.8673975467681885,-7.8189423087370375,1.0151116847991943,-6.990585168222183,1.1396512985229492,-7.138581023688097,1.2656824588775635,-6.746590843949183,1.2009344100952148,-7.1608494154085545,1.235579252243042,-6.214663429463431,1.2944817543029785,-7.012608153266661,1.4030749797821045,-8.711539957495873,1.3637480735778809,-8.509818196678147,1.4207909107208252,-8.99693062284152,1.8440816402435303,-7.020565749316512,1.2423195838928223,-7.883566343219651,1.4134981632232666,-6.986612024680209,1.7447092533111572,-7.499018017473862,1.4039196968078613,-7.0718990191142925,1.3875508308410645,-8.53429264118073,1.4318697452545166,-6.745241799369204,1.3862857818603516,-8.23093070878831,1.4430251121520996,-5.922157874042522,1.7699847221374512,-7.219333864345721
3651,0.8792848587036133,-7.818095219977276,1.0290484428405762,-6.989360581147697,1.1542487144470215,-7.138743261810584,1.2827789783477783,-6.7454852814988975,1.2171614170074463,-7.159531461469727,1.2522518634796143,-6.216957574267793,1.313126802444458,-7.016516731978218,1.4239156246185303,-8.716767162795918,1.3834848403930664,-8.51240539550828,1.4393575191497803,-8.99985248667906,1.864814043045044,-7.019913521042388,1.261357307434082,-7.880955171879071,1.4320034980773926,-6.985464467983044,1.773935079574585,-7.498243322656906,1.4223155975341797,-7.073019016130983,1.4085326194763184,-8.535150576166199,1.4518849849700928,-6.7435944350668295,1.406372308731079,-8.231783959289112,1.4617490768432617,-5.923992127748244,1.7940216064453125,-7.221080981600828
3701,0.8905391693115234,-7.817273682632551,1.0439705848693848,-6.988184248507253,1.1712899208068848,-7.138888140081846,1.3002347946166992,-6.7444208782975,1.2327296733856201,-7.158264808817946,1.2688965797424316,-6.219130054351383,1.330740213394165,-7.020222514817868,1.4471397399902344,-8.721725362314764,1.4042541980743408,-8.514846077903407,1.458740472793579,-9.002604089998892,1.885392427444458,-7.019282488743,1.2811200618743896,-7.878456914190802,1.450659990310669,-6.984359304215167,1.8035094738006592,-7.497489857191541,1.4440500736236572,-7.074070489016067,1.4284720420837402,-8.53594907425854,1.4692482948303223,-6.742012491253183,1.4247715473175049,-8.232580947888795,1.4816899299621582,-5.925728791352556,1.8175406455993652,-7.222727208487174
3751,0.9027700424194336,-7.816477966336879,1.0580568313598633,-6.987054921487406,1.1881020069122314,-7.139017407897815,1.3184618949890137,-6.743396855705237,1.2483105659484863,-7.157048206212514,1.2850589752197266,-6.221187729495098,1.3489623069763184,-7.023736534948172,1.4683170318603516,-8.72642898391385,1.4228386878967285,-8.517149310202631,1.4793484210968018,-9.005196353834796,1.9040920734405518,-7.0186726373100115,1.3008384704589844,-7.8760674653399345,1.4707584381103516,-6.983295773399277,1.8297584056854248,-7.496758177656191,1.4660801887512207,-7.075058103260866,1.4489927291870117,-8.536692710730852,1.4908781051635742,-6.7404942198873075,1.4440488815307617,-8.233325813967712,1.5001134872436523,-5.927373396380871,1.8400626182556152,-7.224278954152426
3801,0.9146115779876709,-7.815708181019026,1.072458028793335,-6.985971305063455,1.2058298587799072,-7.139132642925592,1.336263656616211,-6.742412353951622,1.2647902965545654,-7.155880342005693,1.3012504577636719,-6.22313703770684,1.3667612075805664,-7.02706918140196,1.4903056621551514,-8.730891632274997,1.4416909217834473,-8.519323536287523,1.499136209487915,-9.007639421537974,1.9243073463439941,-7.018083854135662,1.3183889389038086,-7.8737827829359395,1.4926867485046387,-6.982273025824921,1.861515760421753,-7.496048659576704,1.487867832183838,-7.0759861709496406,1.4702954292297363,-8.537385678052207,1.510347843170166,-6.7390378175338395,1.462578296661377,-8.234022362165916,1.5192670822143555,-5.92893113161685,1.8632173538208008,-7.22574217429882
3851,0.9277055263519287,-7.814964298951238,1.0880520343780518,-6.9849320707322535,1.2235686779022217,-7.139235267765351,1.3534340858459473,-6.741466447728069,1.2808630466461182,-7.154759858982304,1.3185486793518066,-6.2249840239459155,1.3836750984191895,-7.030230240179236,1.5106525421142578,-8.735126139692923,1.4608423709869385,-8.521376624704768,1.5183422565460205,-9.009942719390788,1.942840576171875,-7.017515943401324,1.3404288291931152,-7.8715988976981945,1.5158061981201172,-6.981290138822409,1.892566442489624,-7.49536152122956,1.5075914859771729,-7.076858679939077,1.492260456085205,-8.538031819744429,1.5291476249694824,-6.737641441919341,1.482116937637329,-8.23467409134211,1.538788080215454,-5.93040686667785,1.8848545551300049,-7.227122406565444
3901,0.9395601749420166,-7.814246174324668,1.101905107498169,-6.9839358675786425,1.2416026592254639,-7.13932656500437,1.3707125186920166,-6.74055815987618,1.2973999977111816,-7.153685367296494,1.3351759910583496,-6.226734366690373,1.400841474533081,-7.033228932478632,1.5362215042114258,-8.739144613481024,1.4805972576141357,-8.523315911956585,1.5375018119812012,-9.012115012205564,1.9611434936523438,-7.016968638729663,1.3616774082183838,-7.869511922227667,1.5415575504302979,-6.980346131491254,1.9197998046875,-7.49469684481415,1.5271084308624268,-7.077679320494142,1.5111591815948486,-8.538634661145565,1.5477309226989746,-6.736303226301349,1.5008578300476074,-8.235284220921296,1.5577728748321533,-5.931805173801649,1.907383918762207,-7.228424802944263
3951,0.9507350921630859,-7.813553560611942,1.1161980628967285,-6.982981331881989,1.2576696872711182,-7.1394076908174595,1.3877649307250977,-6.73968647337226,1.3130090236663818,-7.152655455718757,1.351985216140747,-6.228393402526694,1.4185633659362793,-7.036073950275426,1.5613152980804443,-8.742958480227395,1.4994444847106934,-8.525148242283015,1.5571374893188477,-9.01416445433491,1.9791882038116455,-7.016441614385927,1.380375862121582,-7.867518058100864,1.5633070468902588,-6.9794399776115394,1.950526237487793,-7.494054595273731,1.5474677085876465,-7.078451509592135,1.530954360961914,-8.539197437368133,1.5677950382232666,-6.735021291893251,1.521413803100586,-8.235855714874699,1.576596975326538,-5.933130347986548,1.9313912391662598,-7.229654159490286
4001,0.9629428386688232,-7.812886125945529,1.1311428546905518,-6.982067095407315,1.2731502056121826,-7.13947968725371,1.4053621292114258,-6.738850341795651,1.3275327682495117,-7.151668701383082,1.3675117492675781,-6.229966148912075,1.436098337173462,-7.038773489445398,1.5900695323944092,-8.746578527123045,1.5184571743011475,-8.526880004229087,1.5765259265899658,-9.016098636478931,2.0004847049713135,-7.015934495174764,1.4013736248016357,-7.865613601502827,1.583557367324829,-6.978570616932095,1.9821381568908691,-7.493434637006764,1.5672147274017334,-7.0791784131187105,1.549008846282959,-8.539723118716227,1.5868890285491943,-6.733793758564783,1.5385913848876953,-8.236391303547746,1.5949583053588867,-5.93438642562695,1.9548838138580322,-7.230814943562841
4051,0.9745268821716309,-7.812243466724302,1.145054578781128,-6.981191792541834,1.2887341976165771,-7.1395434933331785,1.4231009483337402,-6.7380486984514985,1.3435347080230713,-7.15072367819818,1.3859176635742188,-6.2314573252673755,1.452864646911621,-7.041335280609777,1.6199555397033691,-8.750014940566698,1.538313865661621,-8.528517164269715,1.5952463150024414,-9.017924628647954,2.0205488204956055,-7.015446865171881,1.4231634140014648,-7.863794947574705,1.604738712310791,-6.977736965015632,2.0099775791168213,-7.492836748686363,1.5863289833068848,-7.079862966141053,1.5675182342529297,-8.540214433790453,1.6053054332733154,-6.732618754017649,1.558410406112671,-8.23689350352979,1.6139471530914307,-5.9355772017559,1.9786288738250732,-7.23191131880895
4101,0.9867923259735107,-7.811625119632312,1.1599664688110352,-6.980354066404574,1.3038036823272705,-7.139599955075802,1.4433112144470215,-6.737280464292677,1.3594491481781006,-7.149818964078115,1.4028947353363037,-6.232871372521192,1.4704885482788086,-7.043766617878745,1.6451830863952637,-8.75327734223458,1.556617259979248,-8.530065297744262,1.614234209060669,-9.019649019610341,2.038403272628784,-7.014978275416342,1.4444146156311035,-7.862058593658498,1.6245696544647217,-6.976937921801305,2.0375349521636963,-7.492260636390812,1.6064035892486572,-7.080507891429853,1.586174488067627,-8.540673890501171,1.623811960220337,-6.731494421611726,1.5760798454284668,-8.237364635756023,1.6327483654022217,-5.936706246018445,2.001498222351074,-7.232947168089929
4151,0.9981095790863037,-7.811030572242473,1.1746447086334229,-6.979552574037963,1.3194057941436768,-7.1396498345569075,1.463531255722046,-6.736544554772504,1.3760120868682861,-7.1489531471232475,1.4217443466186523,-6.234212471236804,1.4882895946502686,-7.04607438564315,1.6684978008270264,-8.75637482280067,1.5749032497406006,-8.531529617317961,1.6322667598724365,-9.021277953116757,2.055842161178589,-7.014528250669532,1.4645848274230957,-7.860401141565326,1.6449296474456787,-6.976172379021392,2.0615878105163574,-7.49170594521892,1.626878261566162,-7.081115716387996,1.6050162315368652,-8.541103795174159,1.6443021297454834,-6.730418926995945,1.5964715480804443,-8.23780684199055,1.6527330875396729,-5.937776917466757,2.025153160095215,-7.233926114524283
4201,1.0101165771484375,-7.810459272349534,1.189197063446045,-6.978785990809668,1.334294080734253,-7.139693818088824,1.4805998802185059,-6.735839885755935,1.3916137218475342,-7.148124830875297,1.4381167888641357,-6.235484558430491,1.506753921508789,-7.048265083557894,1.6893877983093262,-8.759315973460378,1.5933632850646973,-8.532914999187879,1.651928424835205,-9.022817161182719,2.078281879425049,-7.014096295348984,1.4847443103790283,-7.858819299013378,1.6633777618408203,-6.9754392266092875,2.0884323120117188,-7.4911722695534175,1.6475398540496826,-7.081688788532602,1.623305082321167,-8.54150626993657,1.6656296253204346,-6.729390463683745,1.6149442195892334,-8.238222099848647,1.6744565963745117,-5.938792378279718,2.0494117736816406,-7.234851540815371
4251,1.0244035720825195,-7.809910636176465,1.2043688297271729,-6.978053014085597,1.3499786853790283,-7.13973252361043,1.4969837665557861,-6.735165378585906,1.4073104858398438,-7.147332638751416,1.4549169540405273,-6.236691343184519,1.5234661102294922,-7.050344849853683,1.7095286846160889,-8.7621089154205,1.6138811111450195,-8.534226007217786,1.671018362045288,-9.024271994676795,2.100346565246582,-7.013681898715508,1.5045087337493896,-7.857309880341706,1.6820945739746094,-6.974737358202496,2.114379644393921,-7.490659162111496,1.6672027111053467,-7.08222928965372,1.642343521118164,-8.541883268532882,1.6840989589691162,-6.728407257702327,1.6339328289031982,-8.23861223648766,1.6930015087127686,-5.939755606487075,2.0733468532562256,-7.2357266070081
4301,1.03607177734375,-7.809384055564981,1.2187771797180176,-6.977352366291413,1.3653771877288818,-7.139766507363383,1.515343189239502,-6.7345199644086176,1.422818660736084,-7.14657521775229,1.4723944664001465,-6.237836321149642,1.540675401687622,-7.05231948309102,1.7313148975372314,-8.764761327492714,1.6335835456848145,-8.535466915176503,1.6897332668304443,-9.025647451436793,2.124192237854004,-7.013284539404822,1.5261399745941162,-7.855869806600497,1.7026314735412598,-6.974065675848936,2.140169382095337,-7.490166141917395,1.690190076828003,-7.082739248771254,1.6609036922454834,-8.54223659071988,1.7028954029083252,-6.727467571420419,1.651425838470459,-8.238978941089584,1.7133939266204834,-5.940669407783102,2.099987506866455,-7.236554266809687
4351,1.0482711791992188,-7.808878904271425,1.2332446575164795,-6.976682797411648,1.3804130554199219,-7.139796269919998,1.5328495502471924,-6.733902587837099,1.4390254020690918,-7.145851241535226,1.4897267818450928,-6.238922788022143,1.5582993030548096,-7.054194462483555,1.756272554397583,-8.767280471920447,1.6531152725219727,-8.536641727239392,1.7076482772827148,-9.026948202137355,2.145596981048584,-7.012903689370129,1.5502967834472656,-7.8544961051171445,1.7224595546722412,-6.973423094008099,2.1687450408935547,-7.489692701303603,1.7115328311920166,-7.083220553998483,1.6800243854522705,-8.542567895370807,1.7244751453399658,-6.726569706658627,1.6715741157531738,-8.239323776244653,1.7341957092285156,-5.941536426491859,2.125845432281494,-7.237337282601434
4401,1.0599160194396973,-7.808394543456465,1.2471394538879395,-6.976043087008193,1.4027142524719238,-7.139822261629077,1.5497615337371826,-6.733312210034352,1.454780101776123,-7.14515941292113,1.5068914890289307,-6.239953852078032,1.5751283168792725,-7.055974966873001,1.779750108718872,-8.769673218570468,1.672558307647705,-8.537754196891962,1.7273211479187012,-9.028178614083492,2.1687135696411133,-7.012538817296068,1.5703067779541016,-7.853185908604958,1.743523359298706,-6.972808542924342,2.1979498863220215,-7.489238312053741,1.7321133613586426,-7.083674963406739,1.6989784240722656,-8.542878712407434,1.7449028491973877,-6.7257120071662255,1.6922507286071777,-8.239648188336506,1.7532718181610107,-5.942359155761594,2.1530420780181885,-7.238078239249282
4451,1.0718979835510254,-7.807930326458775,1.2612781524658203,-6.975432045811905,1.4275941848754883,-7.139844887535153,1.5672976970672607,-6.732747811279307,1.4699108600616455,-7.144498465908554,1.5239169597625732,-6.2409324458323585,1.593064785003662,-7.05766589247932,1.803048849105835,-8.77194606758803,1.6933302879333496,-8.538807844381171,1.7461576461791992,-9.029342773117982,2.190255641937256,-7.012189391553438,1.593458890914917,-7.851936453891113,1.7635421752929688,-6.972220971449313,2.2272112369537354,-7.4888024307736965,1.7523775100708008,-7.084104114979369,1.7178330421447754,-8.54317045366827,1.7627668380737305,-6.724892860547903,1.7119786739349365,-8.239953517022004,1.7730393409729004,-5.943139947040693,2.177694320678711,-7.238779556819342
4501,1.0826635360717773,-7.807485602934045,1.2756974697113037,-6.974848516939222,1.4525408744812012,-7.139864511817729,1.583479642868042,-6.732208393082195,1.4858858585357666,-7.143867167257102,1.5407822132110596,-6.241861336894985,1.6097276210784912,-7.059271869488804,1.8273534774780273,-8.774105170632403,1.7138092517852783,-8.539805972818243,1.7656278610229492,-9.03044450379328,2.212223529815674,-7.011854882735479,1.614121437072754,-7.850745080325499,1.7858855724334717,-6.971659349376543,2.253708839416504,-7.48838450357966,1.7722439765930176,-7.084509535738549,1.7372817993164062,-8.543444422810008,1.7834105491638184,-6.724110699706406,1.7314376831054688,-8.240241003880753,1.7937817573547363,-5.94388101889214,2.201327323913574,-7.239443502288339
4551,1.0948922634124756,-7.807059722428681,1.2920303344726562,-6.974291376786734,1.4775969982147217,-7.139881461804759,1.5994541645050049,-6.7316929798987735,1.5025241374969482,-7.143264317687441,1.5581848621368408,-6.2427431380827425,1.627732515335083,-7.060797277577507,1.8527412414550781,-8.776156350787252,1.7335493564605713,-8.540751683059627,1.784613847732544,-9.031487387958899,2.2335989475250244,-7.011534765829152,1.6334714889526367,-7.8496092279218725,1.8085236549377441,-6.971122669346048,2.276188611984253,-7.487983970171497,1.7914235591888428,-7.084892650114634,1.7552425861358643,-8.543701824333482,1.8045883178710938,-6.723364003862116,1.7496042251586914,-8.240511800319828,1.814720630645752,-5.9445844652007285,2.224043607711792,-7.240072200335954
4601,1.108025074005127,-7.806652037446505,1.3062872886657715,-6.973759535636061,1.5038707256317139,-7.139896031593275,1.6152689456939697,-6.731200620492917,1.5188021659851074,-7.142688752751961,1.5754659175872803,-6.2435803168428,1.6447255611419678,-7.062246260444517,1.877906084060669,-8.778105121232091,1.7529675960540771,-8.541647887455467,1.803420066833496,-9.032474781894063,2.2575316429138184,-7.011228522057323,1.6561353206634521,-7.848526435279507,1.8292269706726074,-6.970609948374226,2.3025596141815186,-7.487600267364726,1.8133294582366943,-7.085254787626999,1.7724268436431885,-8.543943771806763,1.8250343799591064,-6.722651299210353,1.7703783512115479,-8.240766974794541,1.8343923091888428,-5.945252262815906,2.2484092712402344,-7.240667643296796
4651,1.119835376739502,-7.806261906075317,1.3210153579711914,-6.973251938020995,1.5305500030517578,-7.139908485320458,1.6327149868011475,-6.7307303889937975,1.5350594520568848,-7.14213934342006,1.5925319194793701,-6.2443752040395655,1.6632647514343262,-7.063622739416315,1.9023292064666748,-8.779956702761735,1.7735531330108643,-8.542497322564426,1.821178674697876,-9.033409832109443,2.279597282409668,-7.010935640434564,1.6766676902770996,-7.847494337330031,1.8509469032287598,-6.970120229047856,2.33134388923645,-7.487232832136817,1.834906816482544,-7.085597189935214,1.7915196418762207,-8.544171295371848,1.8465313911437988,-6.721971159261615,1.7896599769592285,-8.241007519404732,1.8540289402008057,-5.9458862786727185,2.2712562084198,-7.241231700341013
4701,1.1310596466064453,-7.805888694211722,1.336308479309082,-6.9727675628740196,1.5581181049346924,-7.139919060118007,1.6511704921722412,-6.730281385684421,1.5516185760498047,-7.1416149964073465,1.6094532012939453,-6.2451300021535205,1.6794826984405518,-7.064930426198465,1.927964448928833,-8.781716040235278,1.7928876876831055,-8.543302560916848,1.8396830558776855,-9.034295489927525,2.3003017902374268,-7.0106556190695795,1.6968355178833008,-7.846510662939741,1.8705976009368896,-6.969652580434489,2.357170581817627,-7.486881104246263,1.8549301624298096,-7.085921017315245,1.8096771240234375,-8.54438534858615,1.8669486045837402,-6.721322204905712,1.8086483478546143,-8.241234355930354,1.875532865524292,-5.946488276435256,2.2950408458709717,-7.241766125949387
4751,1.143022060394287,-7.805531777439022,1.350797176361084,-6.97230542349248,1.5854523181915283,-7.139927968777252,1.6698229312896729,-6.729852737553609,1.5689291954040527,-7.141114654296313,1.6260967254638672,-6.245846792937572,1.6960606575012207,-7.066172834824327,1.9530177116394043,-8.783387818017212,1.813694953918457,-8.544066021906087,1.8577148914337158,-9.035134524944294,2.3232133388519287,-7.010387966237969,1.7159521579742432,-7.845573232405294,1.8898069858551025,-6.969206098734042,2.3783719539642334,-7.486544528468607,1.875112533569336,-7.0862273546117045,1.8284730911254883,-8.544586814668323,1.8868355751037598,-6.720703104246003,1.8274123668670654,-8.241448341350635,1.895578384399414,-5.947059922692444,2.3177003860473633,-7.242272567741491
4801,1.1548080444335938,-7.80519054259631,1.3653547763824463,-6.971864567345108,1.6125261783599854,-7.139935402156502,1.687638759613037,-6.729443598642394,1.5838477611541748,-7.140637295462852,1.6428375244140625,-6.246527544564298,1.7124361991882324,-7.067353292862885,1.9766921997070312,-8.784976474486442,1.832460880279541,-8.544789981871602,1.8763139247894287,-9.035929537461422,2.3462889194488525,-7.010132201257991,1.737060785293579,-7.8446799548684,1.9109511375427246,-6.968779907714245,2.397942304611206,-7.486222556494363,1.8939237594604492,-7.086517216712137,1.847071647644043,-8.54477651220103,1.9057328701019287,-6.720112572228931,1.844900369644165,-8.241650272895331,1.914294958114624,-5.947602792741819,2.3398678302764893,-7.242752573709942
4851,1.1664283275604248,-7.804864389071539,1.3806610107421875,-6.971444075748151,1.6409177780151367,-7.13994153135318,1.7047398090362549,-6.7290531502217785,1.6008541584014893,-7.140181933851048,1.6596767902374268,-6.24717411830889,1.7276122570037842,-7.068474951929425,2.0024187564849854,-8.786486215670879,1.8518600463867188,-8.545476583452137,1.8948965072631836,-9.03668296998014,2.3681628704071045,-7.009887855194941,1.7578608989715576,-7.8438288256712605,1.9309909343719482,-6.9683731589537965,2.416144847869873,-7.485914648526611,1.9141802787780762,-7.0867915535805395,1.8646879196166992,-8.544955200337833,1.9257164001464844,-6.719549370107436,1.8637492656707764,-8.241840892668929,1.935434103012085,-5.948118375993195,2.3643288612365723,-7.243207598909679
4901,1.178056240081787,-7.804552729853475,1.395052433013916,-6.971043063426629,1.669055700302124,-7.13994650966948,1.72282075881958,-6.7286806008076905,1.6178476810455322,-7.139747618607747,1.67822265625,-6.247788274797346,1.744405746459961,-7.069540797560259,2.0279595851898193,-8.78792102806474,1.8715155124664307,-8.54612784424861,1.9139924049377441,-9.037397117827528,2.3901476860046387,-7.009654471405595,1.7768476009368896,-7.843017923677882,1.9499921798706055,-6.967985031917041,2.4357213973999023,-7.48562027461679,1.9332897663116455,-7.087051254894217,1.8823776245117188,-8.545123583560708,1.9440646171569824,-6.719012304757715,1.8823280334472656,-8.242020891886987,1.9591293334960938,-5.948608081017835,2.3862740993499756,-7.24363901164765
4951,1.1898748874664307,-7.80425499237738,1.412675142288208,-6.970660677974683,1.693924903869629,-7.139950474377242,1.739241361618042,-6.72832518605137,1.6345601081848145,-7.139333433602487,1.6973655223846436,-6.248371679850976,1.7605419158935547,-7.07055365847367,2.0497500896453857,-8.789284690685177,1.8909971714019775,-8.546745664873221,1.9320707321166992,-9.038074138987072,2.4119369983673096,-7.009431605952865,1.796400547027588,-7.842245408576254,1.9729492664337158,-6.9676147338924554,2.45538330078125,-7.485338915764169,1.9557061195373535,-7.087297154313213,1.9020557403564453,-8.545282316027988,1.9653973579406738,-6.718500227878389,1.9016835689544678,-8.24219091475844,1.9823789596557617,-5.949073240270367,2.4099390506744385,-7.244048099216501
5001,1.2020254135131836,-7.803970619176019,1.4285268783569336,-6.970296099246511,1.7227559089660645,-7.139953548319742,1.7559044361114502,-6.72798616851701,1.6506166458129883,-7.138938496855535,1.7171156406402588,-6.248925909961439,1.77614426612854,-7.0715162152795195,2.0708839893341064,-8.790580786415287,1.912341833114624,-8.547331836411505,1.950469970703125,-9.038716063203525,2.432124137878418,-7.00921882790098,1.8149642944335938,-7.841509518179212,1.9919483661651611,-6.967261499803542,2.4737777709960938,-7.485070064809215,1.9764325618743896,-7.087530033413848,1.9196524620056152,-8.545432005550035,1.9857470989227295,-6.718012035090962,1.9213626384735107,-8.24235156204441,2.0020318031311035,-5.949515114506207,2.432223320007324,-7.24443607319918
5051,1.2145566940307617,-7.803699068374042,1.4449565410614014,-6.96994853867086,1.7567784786224365,-7.139955841351867,1.7727982997894287,-6.7276628373603895,1.6664493083953857,-7.138561959877752,1.7365038394927979,-6.249452457410834,1.791882038116455,-7.0724310086603035,2.092261791229248,-8.791812712680667,1.9309818744659424,-8.547888047362736,1.9694089889526367,-9.039324800414622,2.453181266784668,-7.009015719510608,1.8341243267059326,-7.8408085657332975,2.0127532482147217,-6.9669245919193665,2.4934234619140625,-7.484813227149404,1.9949753284454346,-7.087750625318305,1.937943696975708,-8.545573217226256,2.0077438354492188,-6.717546664957275,1.9389846324920654,-8.24250339432443,2.0219826698303223,-5.949934896917668,2.455233335494995,-7.244804074393284
5101,1.2260994911193848,-7.803439814038933,1.463686227798462,-6.969617238521382,1.7973942756652832,-7.139957451641244,1.788482427597046,-6.727354507933249,1.6828947067260742,-7.138203006955772,1.7562804222106934,-6.249952735077436,1.8080832958221436,-7.073300447064275,2.113029956817627,-8.792983691501679,1.9509854316711426,-8.548415890085098,1.9871277809143066,-9.039902148565282,2.473952531814575,-7.0088218763414964,1.8544354438781738,-7.840140937254434,2.0314929485321045,-6.9666032994768585,2.5133557319641113,-7.4845679212916085,2.013871908187866,-7.087959618041406,1.9563896656036377,-8.545706476773223,2.029024124145508,-6.717103097936613,1.9585747718811035,-8.24264693499093,2.0418708324432373,-5.950333717004717,2.4774932861328125,-7.245153177375182
5151,1.2377300262451172,-7.80319234640591,1.481611967086792,-6.969301471141343,1.8326685428619385,-7.1399584668433675,1.8052589893341064,-6.727060521314127,1.6992065906524658,-7.137860854373745,1.7738847732543945,-6.250428080938097,1.8242576122283936,-7.074126813942372,2.13520884513855,-8.79409677896054,1.9702532291412354,-8.548916866796658,2.005869150161743,-9.04044980085612,2.4943182468414307,-7.008636907280698,1.8740510940551758,-7.839505088890397,2.0511412620544434,-6.966296938227679,2.533703565597534,-7.484333679265836,2.0320773124694824,-7.088157657582128,1.9733731746673584,-8.545832273573556,2.0498197078704834,-6.716680355287092,1.978794813156128,-8.242782673002164,2.0609452724456787,-5.950712644207169,2.4997811317443848,-7.245484394734701
5201,1.24969482421875,-7.80295617199772,1.4979228973388672,-6.96900053813572,1.8701119422912598,-7.139958965158363,1.821817398071289,-6.7267802437897934,1.7149031162261963,-7.13753474960056,1.7915232181549072,-6.250879762289103,1.8402166366577148,-7.0749122745583595,2.1575119495391846,-8.795154874126315,1.9889183044433594,-8.549392395150319,2.0242717266082764,-9.040969352469945,2.5162112712860107,-7.008460434504823,1.8930985927581787,-7.838899544325838,2.0697693824768066,-6.966004849926937,2.553309679031372,-7.484110046922158,2.051366090774536,-7.088345350777462,1.9922351837158203,-8.545951063463885,2.0714004039764404,-6.716277497933753,2.000756025314331,-8.242911065411464,2.0795319080352783,-5.951072691306017,2.5223076343536377,-7.245798681011496
5251,1.261796236038208,-7.802730813650472,1.512589454650879,-6.968713769540615,1.9052150249481201,-7.139959016288364,1.8381907939910889,-6.726513066287977,1.7317392826080322,-7.137223970443685,1.8081109523773193,-6.251308979710827,1.856626272201538,-7.075658882398084,2.1802334785461426,-8.796160727460643,2.0098650455474854,-8.549843813436617,2.043400287628174,-9.041462306815507,2.5357024669647217,-7.008292093383474,1.9120478630065918,-7.838322892235137,2.088656187057495,-6.965726401768495,2.571864366531372,-7.48389658411631,2.0702853202819824,-7.088523267942461,2.0112357139587402,-8.546063271294992,2.0932064056396484,-6.715893625307775,2.0229315757751465,-8.243032539688596,2.1018409729003906,-5.951414817614671,2.545877695083618,-7.24609693634921
5301,1.2734508514404297,-7.802515810459424,1.5283465385437012,-6.968440522972111,1.9368135929107666,-7.139958682295921,1.8547415733337402,-6.72625840377454,1.7476067543029785,-7.136927824174827,1.828047275543213,-6.25171687078756,1.8720762729644775,-7.07636858520715,2.200889825820923,-8.79711694874876,2.033198356628418,-8.550272385419898,2.061753749847412,-9.041930081328065,2.5550384521484375,-7.008131532335106,1.931405782699585,-7.837773783783345,2.108311891555786,-6.965460985782683,2.5916011333465576,-7.483692864803403,2.088939905166626,-7.088691945311936,2.0296716690063477,-8.546169293278584,2.111692190170288,-6.715527874164993,2.0448639392852783,-8.243147495858532,2.1219911575317383,-5.951739931975613,2.5698578357696533,-7.246380009895258
5351,1.285001516342163,-7.802310717655441,1.5432333946228027,-6.968180182772915,1.9692277908325195,-7.139958018383329,1.8705458641052246,-6.726015694623194,1.7657115459442139,-7.136645646648044,1.8450415134429932,-6.252104513604506,1.888594150543213,-7.0770432306790285,2.2211532592773438,-8.798026014576331,2.05906343460083,-8.550679304854354,2.080641031265259,-9.042374012866581,2.5750701427459717,-7.00797841264494,1.9501235485076904,-7.837250930188809,2.127446174621582,-6.9652080182016896,2.6114768981933594,-7.483498477058912,2.108107566833496,-7.088851887298225,2.0520527362823486,-8.546269499135345,2.1311707496643066,-6.715179417399215,2.0719707012176514,-8.243256308469219,2.1419646739959717,-5.952048895571958,2.596073865890503,-7.246648702963357
5401,1.2959167957305908,-7.802115106425641,1.5585904121398926,-6.967932159144655,,,1.888981580734253,-6.72578439996303,1.7830140590667725,-7.136376801397887,1.8645305633544922,-6.252472930029873,1.9037060737609863,-7.077684571812735,2.2422738075256348,-8.79889027538775,2.0826351642608643,-8.551065699693952,2.100139617919922,-9.042795362726066,2.598167657852173,-7.0078324082436065,1.9694340229034424,-7.836753100342857,2.147195816040039,-6.964966938798839,2.631510019302368,-7.483313023022601,2.1267194747924805,-7.089003568583885,2.070059299468994,-8.5463642340719,2.150904893875122,-6.714847462851008,2.096083879470825,-8.243359328400757,2.161771535873413,-5.952342524570877,2.620730400085449,-7.246903771976971
5451,1.3083539009094238,-7.801928563681427,1.5745184421539307,-6.967695887286319,,,1.9056212902069092,-6.725564003012523,1.7984371185302734,-7.136120678745021,1.8812942504882812,-6.252823088804831,1.9194130897521973,-7.078294271968764,2.262622356414795,-8.799711962142855,2.104353904724121,-8.551432636021719,2.1185216903686523,-9.043195321309433,,,1.9901928901672363,-7.836279118491278,2.1662232875823975,-6.964737210212407,2.650421619415283,-7.483136118789197,2.1457228660583496,-7.089147436060276,2.088956117630005,-8.546453820593856,2.1744558811187744,-6.714531252116286,2.1190426349639893,-8.243456884536291,2.1805341243743896,-5.952621592605282,2.64351224899292,-7.2471459312118816
5501,1.320690631866455,-7.801750691789543,,,,,1.921750545501709,-6.725354008400986,1.8148770332336426,-7.135876694890647,1.8987479209899902,-6.25315590844772,1.935288906097412,-7.07887390963331,2.2862813472747803,-8.80049319260498,2.124009609222412,-8.55178112171984,2.1372263431549072,-9.043575012476419,,,2.0188450813293457,-7.8358278619858615,2.185145854949951,-6.964518317255529,2.6715784072875977,-7.482967394249846,2.1644580364227295,-7.089283910624919,2.108142137527466,-8.546538560170948,2.193791627883911,-6.714230059369037,,,,,2.6684882640838623,-7.247375855353234
5551,,,,,,,,,,,1.915144920349121,-6.2534722599863315,1.9504871368408203,-7.079424982916153,2.3084452152252197,-8.801235977279324,2.1452794075012207,-8.552112109895376,2.1562232971191406,-9.043935497592608,,,,,,,2.6938748359680176,-7.482806492885695,2.183074712753296,-7.089413388849486,,,2.2120702266693115,-6.713943190192757,,,,,2.6949360370635986,-7.247594181877616
5601,,,,,,,,,,,,,1.9664249420166016,-7.079948913791291,,,2.1643848419189453,-8.552426502091828,2.1756513118743896,-9.044277779309084,,,,,,,,,,,,,2.2307016849517822,-6.713669980429037,,,,,2.7221431732177734,-7.247801513278356
5651,,,,,,,,,,,,,,,,,,,2.193627119064331,-9.044602805086539,,,,,,,,,,,,,,,,,,,,
5701,,,,,,,,,,,,,,,,,,,2.212709426879883,-9.044911470485268,,,,,,,,,,,,,,,,,,,,


==> figures/FP_n100_p10_df10_K300_MC20_cond10_iter5.txt <==
iter,time_1,error_1,time_2,error_2,time_3,error_3,time_4,error_4,time_5,error_5,time_6,error_6,time_7,error_7,time_8,error_8,time_9,error_9,time_10,error_10,time_11,error_11,time_12,error_12,time_13,error_13,time_14,error_14,time_15,error_15,time_16,error_16,time_17,error_17,time_18,error_18,time_19,error_19,time_20,error_20
1,0.0,-4.237472358336503,0.0,-3.778156665126096,0.0,-4.432722021544114,0.0,-3.532895025797575,0.0,-3.2616523211124244,0.0,-2.1572363950776694,0.0,-2.1766167145892177,0.0,-2.4325063262229643,0.0,-2.7453213377810237,0.0,-2.248106773717245,0.0,-3.9915178133845552,0.0,-4.953768614073721,0.0,-4.02039730976112,0.0,-3.5473054791385925,0.0,-2.9799089353914847,0.0,-3.9003086386833328,0.0,-2.1738327323038313,0.0,-3.65813541619401,0.0,-2.4879247842368764,0.0,-2.6424317723451187
6,0.0019974708557128906,-4.931015839514736,0.002262592315673828,-4.785779036491697,0.0010013580322265625,-5.063372669864164,0.002955913543701172,-4.286817006076829,0.0019636154174804688,-4.855161909022801,0.0014185905456542969,-2.8342087819325776,0.0019800662994384766,-2.7625852145650005,0.0024805068969726562,-3.487139476862051,0.0015282630920410156,-3.729451905406789,0.0023894309997558594,-3.274044129292765,0.001310586929321289,-4.780122656728898,0.001832723617553711,-5.760544267220478,0.0013375282287597656,-4.476868886898827,0.0019106864929199219,-4.3865784429427865,0.0011839866638183594,-3.6563755540644944,0.0019981861114501953,-4.812314419148857,0.002232789993286133,-4.202045594317117,0.002146005630493164,-4.667921848018197,0.002533435821533203,-3.0831397380636876,0.0016338825225830078,-3.189780484158576
11,0.0059871673583984375,-5.195052224582445,0.0034563541412353516,-4.997044826014704,0.0019981861114501953,-5.2546266781054545,0.003953218460083008,-4.523459840633747,0.003173828125,-5.086067952914974,0.003415822982788086,-3.038554507731968,0.003061056137084961,-3.0086649534763583,0.0034852027893066406,-3.747060441317221,0.0024347305297851562,-4.012972943598999,0.003462553024291992,-3.5892103876362436,0.0023076534271240234,-4.97356763461939,0.003570079803466797,-6.0307609662850155,0.0031235218048095703,-4.713889526597441,0.003056764602661133,-4.64846266892684,0.0031948089599609375,-3.8972994057887247,0.0029947757720947266,-5.078473831461654,0.004243373870849609,-4.469814966218527,0.003235340118408203,-4.899668113657301,0.0035390853881835938,-3.2640012217042798,0.002633810043334961,-3.4418848010019243
16,0.00848531723022461,-5.443276444281972,0.005383491516113281,-5.192786866036803,0.003993034362792969,-5.433086311781076,0.004950046539306641,-4.743838342989618,0.0043714046478271484,-5.300667790577141,0.00441288948059082,-3.231559867711102,0.004168033599853516,-3.2433700717017895,0.0044901371002197266,-3.996223961080379,0.003579378128051758,-4.283733426928741,0.004969596862792969,-3.8917782972502852,0.0038139820098876953,-5.152962746157947,0.0045850276947021484,-6.282280275747097,0.003635406494140625,-4.934562197489165,0.004273414611816406,-4.894156589268834,0.004199504852294922,-4.124730202765002,0.004989147186279297,-5.331037085477862,0.0052433013916015625,-4.719891079298831,0.00433659553527832,-5.118344684808292,0.0045871734619140625,-3.433882198488169,0.004628181457519531,-3.6808772770742877
21,0.011482715606689453,-5.675920853739946,0.006543636322021484,-5.37355607764831,0.0049893856048583984,-5.59923961795321,0.006354093551635742,-4.948401454729401,0.005376100540161133,-5.499423489043874,0.0054111480712890625,-3.4136189951389335,0.005190134048461914,-3.4669600945575008,0.005490303039550781,-4.234810176732257,0.004590511322021484,-4.541869652001953,0.005982160568237305,-4.181803694168825,0.0048220157623291016,-5.318874926563694,0.005589723587036133,-6.515326865429133,0.005761623382568359,-5.139328311305686,0.006282329559326172,-5.123944959787109,0.005204677581787109,-4.338995825236748,0.005986690521240234,-5.570176533522998,0.0062406063079833984,-4.9525824760261115,0.006723165512084961,-5.32426731625517,0.005677938461303711,-3.593240994433584,0.005625247955322266,-3.9070424046564067
26,0.014475107192993164,-5.8932915743956915,0.007547616958618164,-5.5399613744276035,0.007263660430908203,-5.753604698865481,0.007860422134399414,-5.137667935253702,0.006699562072753906,-5.68287069570445,0.006407976150512695,-3.5851395706857887,0.0064237117767333984,-3.6797104240466485,0.0064868927001953125,-4.463014116731301,0.00565791130065918,-4.787548493265363,0.007218837738037109,-4.4593639292678535,0.005996227264404297,-5.471909455627428,0.006594181060791016,-6.730250125892555,0.006781101226806641,-5.328701829736548,0.007287263870239258,-5.338186569846042,0.007213592529296875,-4.540461482202136,0.00698399543762207,-5.79611110215526,0.007747173309326172,-5.168290877568187,0.00772547721862793,-5.51779048077333,0.007918119430541992,-3.742544494900927,0.006623029708862305,-4.120696217585966
31,0.018049240112304688,-6.095765852901361,0.008642911911010742,-5.6926598032208,0.008327007293701172,-5.896723218089073,0.008867502212524414,-5.312218768830155,0.006699562072753906,-5.851609951048033,0.007532358169555664,-3.746540167231249,0.007444858551025391,-3.8819119770788246,0.007692813873291016,-4.681046149377507,0.0068035125732421875,-5.02096881476408,0.008226156234741211,-4.724561669707301,0.007990598678588867,-5.612701270546543,0.008877038955688477,-6.9275191275051835,0.008128881454467773,-5.503261534568772,0.008817911148071289,-5.537310756092265,0.008228063583374023,-4.729526959812643,0.008490324020385742,-6.009105811913956,0.009454965591430664,-5.3675066387746675,0.009622573852539062,-5.69930405634843,0.00893092155456543,-3.8822646142745714,0.007620096206665039,-4.322185009338206
36,0.019690990447998047,-6.2837873114817135,0.00967264175415039,-5.8323459209360715,0.010334491729736328,-6.029153764965143,0.011034250259399414,-5.472688007835556,0.009351968765258789,-6.006296473549487,0.009677886962890625,-3.898247379187254,0.008688688278198242,-4.0738703148866335,0.00931406021118164,-4.889131956459832,0.007958412170410156,-5.2423618981052815,0.009226322174072266,-4.97752778236083,0.009219169616699219,-5.741906108744297,0.00988149642944336,-7.107713484006229,0.009134292602539062,-5.663641660570247,0.009830236434936523,-5.721811789944016,0.009233236312866211,-4.906622981616543,0.009971141815185547,-6.209470037620233,0.010558843612670898,-5.550801298250793,0.010667085647583008,-5.869229229648632,0.009963035583496094,-4.012874803645358,0.009122133255004883,-4.511883172728056
41,0.022686004638671875,-6.45785940958533,0.010874032974243164,-5.959740909059618,0.012412071228027344,-6.15146531160112,0.012335538864135742,-5.619752570939857,0.010356426239013672,-6.147628978276175,0.010695457458496094,-4.040692851286866,0.009978532791137695,-4.255904346380961,0.010654926300048828,-5.087512077048338,0.009113073348999023,-5.45199094366032,0.010956048965454102,-5.218423287427363,0.01074361801147461,-5.860191821686548,0.010904312133789062,-7.271510798755452,0.010139226913452148,-5.8105214244686625,0.011156558990478516,-5.8922415160463775,0.010913610458374023,-5.072206884095384,0.010976552963256836,-6.397554642916472,0.0110626220703125,-5.718817762035364,0.011690378189086914,-6.028013815145138,0.011469364166259766,-4.134846699061275,0.010462284088134766,-4.690190313254362
46,0.025679826736450195,-6.618537502029192,0.011876821517944336,-6.075581876541001,0.014450550079345703,-6.26423096181287,0.013874053955078125,-5.754121511776404,0.011361122131347656,-6.276338079315766,0.011701583862304688,-4.174310308962747,0.011111974716186523,-4.428344689954701,0.012048006057739258,-5.276441074945168,0.010621070861816406,-5.650149726507127,0.012067794799804688,-5.447440390833388,0.01174306869506836,-5.96823014553837,0.012946367263793945,-7.419671538757996,0.012148380279541016,-5.944613983184332,0.012627601623535156,-6.049200675614722,0.012541532516479492,-5.226757816449568,0.012612104415893555,-6.573748158329641,0.013353347778320312,-5.872258746180777,0.013339996337890625,-6.176127192518667,0.012810945510864258,-4.2486469923568295,0.012458086013793945,-4.85752779822943
51,0.026674985885620117,-6.766419915057486,0.01328134536743164,-6.180611729398477,0.016448497772216797,-6.368022151360712,0.014883279800415039,-5.876525237560342,0.012364864349365234,-6.393174779496661,0.013534784317016602,-4.299532677630507,0.012292861938476562,-4.5915317777004,0.01304769515991211,-5.456186387116627,0.011751890182495117,-5.837160510063825,0.013114213943481445,-5.664802627003388,0.012740373611450195,-6.06668915147329,0.013950586318969727,-7.553022265651089,0.013153553009033203,-6.066655319416666,0.013714313507080078,-6.193329373083874,0.013561487197875977,-5.370771668901516,0.01366567611694336,-6.7384721976002835,0.014353036880493164,-6.011874138407084,0.014344930648803711,-6.314055058144193,0.01381540298461914,-4.354734586019339,0.01345682144165039,-5.014334906672331
56,0.030226707458496094,-6.902138468058912,0.014349699020385742,-6.275569900969633,0.01894855499267578,-6.463403417032287,0.016824722290039062,-5.987705095378519,0.013367414474487305,-6.498899477831836,0.014534473419189453,-4.416789362275458,0.013402700424194336,-4.7458137831464455,0.014045000076293945,-5.627026912696883,0.012756824493408203,-6.013371337153075,0.014134407043457031,-5.870764167033329,0.014243125915527344,-6.1562265334017185,0.014953851699829102,-7.672438153480066,0.01416635513305664,-6.177393490158213,0.014880657196044922,-6.325297137510427,0.01406550407409668,-5.504755920015358,0.015228033065795898,-6.892176320957654,0.015349626541137695,-6.138447923620937,0.015350103378295898,-6.442294170934582,0.014906644821166992,-4.453558073995324,0.014454364776611328,-5.161064740659165
61,0.03318595886230469,-7.026348847624994,0.015360116958618164,-6.361184148850656,0.02095198631286621,-6.550927811488717,0.01783013343811035,-6.088403665211869,0.01436471939086914,-6.5942718357683,0.015531778335571289,-4.526503742599164,0.014562845230102539,-4.891544448594473,0.015042304992675781,-5.789251402678356,0.014764785766601562,-6.179152829344835,0.015205144882202148,-6.065608369335386,0.0152435302734375,-6.237483828738765,0.015951156616210938,-7.778825650477201,0.016206979751586914,-6.277578592881648,0.01591777801513672,-6.44579299572476,0.01602959632873535,-5.629224572488914,0.01622772216796875,-7.035332556288083,0.016770601272583008,-6.252785259825714,0.01635432243347168,-6.561347250590713,0.01695108413696289,-4.545553572540785,0.0164487361907959,-5.298180048175084
66,0.035181522369384766,-7.139721197199778,0.01636219024658203,-6.438163540519335,0.02413201332092285,-6.631133003616742,0.018344640731811523,-6.179356012173439,0.01603865623474121,-6.680041747644269,0.016528844833374023,-4.629090923376667,0.016090869903564453,-5.0290808812832735,0.016548871994018555,-5.943156709227624,0.015812397003173828,-6.334894630328186,0.016809940338134766,-6.249645668754863,0.016244173049926758,-6.311081612236546,0.017032861709594727,-7.873106014063888,0.01729273796081543,-6.367953714478377,0.01818680763244629,-6.555515918650458,0.0170745849609375,-5.744693320701001,0.018222808837890625,-7.168429780581426,0.017920732498168945,-6.355700200965107,0.018532276153564453,-6.671718159605952,0.017956018447875977,-4.631142909705069,0.017446517944335938,-5.426149091692253
71,0.037175655364990234,-7.242931226283899,0.017866134643554688,-6.507192674810611,0.02588653564453125,-6.704538071960914,0.02028059959411621,-6.26128206399046,0.01703810691833496,-6.75694156739392,0.01752614974975586,-4.724955765208156,0.01710343360900879,-5.158781379348722,0.01755666732788086,-6.08904595074629,0.0168454647064209,-6.481001627844564,0.017809629440307617,-6.423210914687508,0.01845717430114746,-6.377615656183899,0.018055200576782227,-7.9562002864688335,0.01888298988342285,-6.449247038069404,0.0187227725982666,-6.655165932951288,0.01878833770751953,-5.851675064278523,0.01872730255126953,-7.291968146370578,0.019769668579101562,-6.448004454344898,0.01953744888305664,-6.77390747143059,0.01896071434020996,-4.7107321690969055,0.018952608108520508,-5.545441677176729
76,0.04038715362548828,-7.3366520750115995,0.019326448440551758,-6.568927124147019,0.026886463165283203,-6.771640972508038,0.02128005027770996,-6.334880199836197,0.0185391902923584,-6.825679659074501,0.0185239315032959,-4.814491207983293,0.019112348556518555,-5.281003339363765,0.0185546875,-6.2272266445788516,0.017931222915649414,-6.61789008189973,0.01980447769165039,-6.586660278011616,0.019967079162597656,-6.437654013479916,0.020251035690307617,-8.02901610403903,0.019887447357177734,-6.522165199385529,0.020740509033203125,-6.7454361147648525,0.01929759979248047,-5.950675852181643,0.020376205444335938,-7.406453713318589,0.021272659301757812,-6.530497444939546,0.02154707908630371,-6.868408498079286,0.019966840744018555,-4.784710573293102,0.01996016502380371,-5.6565254365556115
81,0.04238152503967285,-7.421547099471969,0.020520687103271484,-6.623990034185249,0.03041386604309082,-6.832916641893921,0.023275375366210938,-6.400822067633609,0.02005600929260254,-6.886935267534665,0.020025968551635742,-4.898076888377377,0.02012491226196289,-5.396101287611739,0.01955437660217285,-6.358008853927113,0.01907515525817871,-6.7459837754951035,0.01980447769165039,-6.74036785036647,0.021079540252685547,-6.491734953268095,0.02126336097717285,-8.092436564821,0.02117133140563965,-6.587387912256993,0.022069454193115234,-6.827005607425438,0.02052927017211914,-6.042191313130786,0.021375656127929688,-7.5123934161528325,0.02226996421813965,-6.603957847693801,0.022552490234375,-6.955703822845386,0.021473169326782227,-4.853449684538144,0.020957231521606445,-5.759862434303709
86,0.044376373291015625,-7.49826367591891,0.021523714065551758,-6.672969783239288,0.031414031982421875,-6.8888156827836875,0.024273157119750977,-6.459748591337427,0.02108621597290039,-6.941354649563215,0.022032737731933594,-4.976078043692121,0.021156787872314453,-5.504425067622697,0.020807504653930664,-6.4817033893661495,0.020076751708984375,-6.865710289120664,0.02179574966430664,-6.8847220575751775,0.021583080291748047,-6.54036566123409,0.022406816482543945,-8.147311229738941,0.022718429565429688,-6.645563824488158,0.02309250831604004,-6.900533736048301,0.02256631851196289,-6.126703602011436,0.02337050437927246,-7.610290469211735,0.023267269134521484,-6.669136649780603,0.02468585968017578,-7.03626235894983,0.022487163543701172,-4.917302895038727,0.02195429801940918,-5.855906147052993
91,0.04736757278442383,-7.567428062031194,0.022667407989501953,-6.716418582299123,0.03241086006164551,-6.939763569145775,0.02626657485961914,-6.512267088133283,0.022245168685913086,-6.989548365414796,0.023028850555419922,-5.0488446873380965,0.022307157516479492,-5.606318207268859,0.02297067642211914,-6.59862009873398,0.02158212661743164,-6.977497482995766,0.023792743682861328,-7.020122002364292,0.02298283576965332,-6.58402160712348,0.023910045623779297,-8.194449210844327,0.02322220802307129,-6.6973075218105125,0.02429676055908203,-6.966655232271628,0.023573875427246094,-6.204678869150772,0.024367809295654297,-7.700640277133026,0.024265289306640625,-6.726751722568317,0.025725841522216797,-7.110536933712402,0.024549007415771484,-4.976605175897006,0.023949146270751953,-5.945098844987574
96,0.050408363342285156,-7.629641303237692,0.02367401123046875,-6.754851885817171,0.03340864181518555,-6.986160304651179,0.02626657485961914,-6.5589493873651525,0.023394107818603516,-7.032089604595359,0.025023460388183594,-5.116711036110422,0.023360729217529297,-5.702116480181482,0.024129629135131836,-6.709066272367807,0.02297687530517578,-7.081770252744201,0.023792743682861328,-7.146973840837466,0.02508711814880371,-6.623146479052927,0.025185585021972656,-8.23461420889571,0.025316953659057617,-6.74319756808123,0.025379419326782227,-7.025976534322753,0.024750471115112305,-6.276565240604249,0.025365114212036133,-7.7839268924240415,0.026259660720825195,-6.777483819894725,0.026759862899780273,-7.178962380612211,0.02561211585998535,-5.031673052226461,0.02494645118713379,-6.027869385998037
101,0.053400516510009766,-7.685476132908303,0.02480316162109375,-6.788748481521,0.035715579986572266,-7.028380466602452,0.028784751892089844,-6.600330826753929,0.024791479110717773,-7.0695134062332565,0.026021957397460938,-5.179995165965108,0.02486729621887207,-5.792146668645816,0.025391101837158203,-6.813345183990371,0.02398085594177246,-7.178947605965972,0.0252988338470459,-7.26568728342797,0.025590896606445312,-6.658152586276848,0.02619647979736328,-8.268521301311413,0.02634406089782715,-6.783775452823746,0.026669025421142578,-7.079073091456264,0.026365280151367188,-6.342791282967292,0.027360200881958008,-7.860620035095879,0.026259660720825195,-6.821973875057518,0.029214859008789062,-7.241954108446293,0.026629209518432617,-5.0828047719129845,0.025943517684936523,-6.104631418577632
106,0.05639386177062988,-7.735474786942181,0.025806427001953125,-6.818551132127913,0.03671526908874512,-7.066773569790592,0.029925107955932617,-6.636909995088457,0.025850296020507812,-7.102316630883184,0.027018308639526367,-5.238998871028354,0.026892423629760742,-5.876725528580567,0.0264437198638916,-6.911754781233722,0.0254364013671875,-7.269440089924373,0.02792811393737793,-7.376672295404035,0.026920795440673828,-6.689421637798107,0.027200937271118164,-8.296835247028419,0.0273439884185791,-6.819545310488283,0.02766895294189453,-7.126487577174205,0.02756786346435547,-6.403764915602688,0.028357267379760742,-7.931172667989557,0.028775453567504883,-6.8608214419561,0.030419588088989258,-7.2999071075092195,0.02814197540283203,-5.1302806365004185,0.02819371223449707,-6.175781977415998
111,0.05838942527770996,-7.780147635103426,0.027313232421875,-6.844667650987278,0.03822207450866699,-7.101664688688707,0.031415700912475586,-6.66914909186403,0.026866674423217773,-7.13095854474242,0.028015613555908203,-5.29400769982483,0.028310060501098633,-5.956158951790716,0.027799606323242188,-7.004586534013612,0.026477813720703125,-7.353647584987121,0.028934955596923828,-7.480336055512073,0.02898430824279785,-6.717305812324183,0.02820611000061035,-8.320170062234018,0.02944183349609375,-6.850974277116123,0.029175758361816406,-7.168728901210106,0.02907872200012207,-6.4598727261938915,0.029926776885986328,-7.996019104240359,0.02994251251220703,-6.894584113409805,0.032190799713134766,-7.353195346884798,0.02915668487548828,-5.174363464495596,0.02971506118774414,-6.2417004465575125
116,0.0614316463470459,-7.819972521969953,0.02832508087158203,-6.867472305609165,0.04011654853820801,-7.133355281731192,0.03191971778869629,-6.697474781191546,0.02909684181213379,-7.155861886709356,0.029012680053710938,-5.345291142944641,0.028310060501098633,-6.030741316383019,0.02880382537841797,-7.09212444385631,0.027575254440307617,-7.431957465017408,0.02996969223022461,-7.57708021496642,0.029984712600708008,-6.742129044536456,0.030321836471557617,-8.339089625080412,0.03056478500366211,-6.878493357233735,0.031195402145385742,-7.206271904330453,0.030135393142700195,-6.51147964170902,0.030927181243896484,-8.05557361048138,0.030939579010009766,-6.9237777487468355,0.033205509185791016,-7.402171514083527,0.03016185760498047,-5.215299159742828,0.030719757080078125,-6.302747858637642
121,0.06342601776123047,-7.855394707943487,0.029320716857910156,-6.887307456368702,0.041404008865356445,-7.1621241675129435,0.03291940689086914,-6.722279427824672,0.030260086059570312,-7.177414301499106,0.030514001846313477,-5.3931029473632695,0.029791593551635742,-6.100755013003135,0.029808998107910156,-7.174644212916695,0.02962517738342285,-7.5047431148123085,0.031219959259033203,-7.667298483530448,0.03098130226135254,-6.764188462633417,0.03136467933654785,-8.354109083282479,0.03206825256347656,-6.902498684770112,0.03220033645629883,-7.239557620765264,0.031360626220703125,-6.558928905647807,0.03192448616027832,-8.110229460601808,0.03293466567993164,-6.948877350245865,0.035216569900512695,-7.447167047788806,0.03179216384887695,-5.253317360194608,0.03184032440185547,-6.359266494789506
126,0.06645917892456055,-7.886827303743999,0.03132987022399902,-6.904485351340769,0.04263448715209961,-7.188228609129817,0.03391766548156738,-6.743922615786806,0.031308650970458984,-7.19597003652898,0.03181314468383789,-5.437681534152987,0.030936241149902344,-6.166470132298139,0.03081369400024414,-7.252412567820375,0.030622482299804688,-7.572362786014453,0.03321719169616699,-7.751374555475424,0.03197884559631348,-6.783755922026804,0.032503604888916016,-8.365696861547955,0.03357505798339844,-6.923353074967521,0.03325247764587402,-7.268993998706815,0.03258991241455078,-6.602542313273658,0.03391909599304199,-8.160358389674514,0.03393197059631348,-6.9703184411368655,0.03622102737426758,-7.488492415888249,0.032801151275634766,-5.288632145229241,0.032845497131347656,-6.411579747958562
131,0.06796646118164062,-7.914652098601062,0.0325777530670166,-6.919290011440664,0.044223785400390625,-7.2119054692115245,0.03628706932067871,-6.762732863574257,0.03240847587585449,-7.2118518152736035,0.03331613540649414,-5.479250498221272,0.032196760177612305,-6.228144297618579,0.03308749198913574,-7.325686730628859,0.03163862228393555,-7.635158766559291,0.034422874450683594,-7.829680376148253,0.03297734260559082,-6.8010795894841225,0.033524513244628906,-8.374277092527844,0.034981727600097656,-6.94138777831175,0.03427720069885254,-7.294956978236701,0.033094167709350586,-6.642620658892148,0.03491640090942383,-8.206310395480282,0.03492927551269531,-6.9884988142973015,0.03739523887634277,-7.526437593715447,0.034950971603393555,-5.321442782499378,0.03484296798706055,-6.459992212179559
136,0.07024335861206055,-7.9392206915962,0.0325777530670166,-6.931979152343525,0.04543876647949219,-7.233372404235585,0.036791324615478516,-6.779009463367545,0.033577919006347656,-7.22535281435958,0.03431367874145508,-5.5180191708148545,0.034206390380859375,-6.286022626310662,0.03412747383117676,-7.394714027095479,0.032774925231933594,-7.6934568344702425,0.03593730926513672,-7.902574739915299,0.03447842597961426,-6.816385540655647,0.03461503982543945,-8.38023232269273,0.03607606887817383,-6.956904361516551,0.03638625144958496,-7.317791836892612,0.03475332260131836,-6.679444352644256,0.03591346740722656,-8.2484138352834,0.03592634201049805,-7.003780538658827,0.03904223442077637,-7.561272701096192,0.03599238395690918,-5.351934498037808,0.03584003448486328,-6.504789961492405
141,0.07223749160766602,-7.9608558461909915,0.03384208679199219,-6.94278610071523,0.04695558547973633,-7.252829072300134,0.0377964973449707,-6.793024384455986,0.03477787971496582,-7.23673868525621,0.035310983657836914,-5.554183227718878,0.03535175323486328,-6.340337802893693,0.035314083099365234,-7.459731620906952,0.03378796577453613,-7.747565964411526,0.03694772720336914,-7.970402202447998,0.036478519439697266,-6.829879341639684,0.03563404083251953,-8.38390637137088,0.03711438179016113,-6.9701766538715715,0.03745627403259277,-7.3378147247993475,0.03587698936462402,-6.713274168339302,0.0369114875793457,-8.286975767565476,0.03792095184326172,-7.016492128296063,0.040570735931396484,-7.5932487609929,0.03748464584350586,-5.380279255928485,0.03683829307556152,-6.546240984240244
146,0.07523059844970703,-7.979852998989335,0.03522515296936035,-6.951921671977911,0.04851508140563965,-7.270458333563937,0.03992819786071777,-6.8050241927610635,0.03586935997009277,-7.246249573648722,0.03630828857421875,-5.587925328267231,0.03599095344543457,-6.391310247837337,0.03651070594787598,-7.520966361711292,0.034793853759765625,-7.79777825454058,0.03795266151428223,-8.033492284558774,0.0374758243560791,-6.8417475919846655,0.03679490089416504,-8.385607245897361,0.038376569747924805,-6.98145270940024,0.038985252380371094,-7.355314323060273,0.03704380989074707,-6.744352088243707,0.03841805458068848,-8.322282491777989,0.038425445556640625,-7.02693079625786,0.04222822189331055,-7.622598546974123,0.03897571563720703,-5.406636536222865,0.0388331413269043,-6.584595741198208
151,0.07622790336608887,-7.996481864629463,0.03642392158508301,-6.959575985136731,0.049530029296875,-7.286427427014928,0.040925025939941406,-6.8152319487412,0.037006378173828125,-7.254102100309577,0.037305593490600586,-5.619415772389921,0.03700065612792969,-6.439148366429443,0.03851580619812012,-7.578634734318465,0.03693342208862305,-7.844369041578618,0.03895759582519531,-8.092158940936077,0.03847360610961914,-6.8521594122816225,0.03783988952636719,-8.385610037766236,0.04052281379699707,-6.990956746047759,0.03999805450439453,-7.370553570363852,0.03825521469116211,-6.772902215192306,0.0400083065032959,-8.354600243360622,0.04057741165161133,-7.035364730827255,0.044251441955566406,-7.649537491179201,0.04008150100708008,-5.431154101927721,0.04030275344848633,-6.620087819081254
156,0.07872629165649414,-8.010988088900161,0.03857707977294922,-6.965920197156309,0.05053544044494629,-7.30088911107994,0.04208230972290039,-6.823849054960282,0.038153886795043945,-7.260491276462522,0.03830313682556152,-5.648813164908709,0.038259029388427734,-6.484048863264081,0.039514780044555664,-7.632942896463419,0.03793787956237793,-7.887597173319707,0.041196584701538086,-8.146700264908246,0.04046797752380371,-6.861267864346766,0.03928256034851074,-8.384159743554513,0.04152250289916992,-6.998891032446185,0.04100370407104492,-7.383771413140911,0.03892779350280762,-6.799131726733245,0.04200577735900879,-8.384176005912632,0.041574716567993164,-7.042035345735073,0.04567885398864746,-7.674264628715768,0.041086435317993164,-5.453968747786719,0.041300058364868164,-6.652934654241531
161,0.08172488212585449,-8.023594911483299,0.03857707977294922,-6.971108145108924,0.05154109001159668,-7.3139827588720365,0.04308342933654785,-6.831057032252364,0.039621591567993164,-7.265592334333208,0.039809226989746094,-5.676265078120223,0.03926396369934082,-6.526197109074435,0.0405120849609375,-7.684086792835685,0.039217233657836914,-7.9277054097881905,0.042359113693237305,-8.197398399532936,0.041465044021606445,-6.869211295977106,0.041414737701416016,-8.381473970226356,0.043103694915771484,-7.005437700704395,0.042385101318359375,-7.395184543901601,0.040081024169921875,-6.823231850110561,0.04300284385681152,-8.411238407210902,0.042572021484375,-7.047159467788222,0.04618334770202637,-7.696963558430486,0.0426030158996582,-5.475207025242299,0.04329490661621094,-6.6833383046478625
166,0.0847165584564209,-8.03450480798208,0.0400843620300293,-6.975277888941261,0.05364727973937988,-7.3258354016262315,0.045078277587890625,-6.837019209768504,0.039621591567993164,-7.269562459901795,0.04126739501953125,-5.701908705357113,0.040268898010253906,-6.565767547936037,0.04196739196777344,-7.7322523336477715,0.04072403907775879,-7.96492092667409,0.04346656799316406,-8.244519625592376,0.04246211051940918,-6.876114605499543,0.04256248474121094,-8.377745497394748,0.04419398307800293,-7.010760470234293,0.043390512466430664,-7.404989100506098,0.041642189025878906,-6.845378840646141,0.04400038719177246,-8.435998670490264,0.04436063766479492,-7.050931435440174,0.04836225509643555,-7.71780340363494,0.04360795021057129,-5.494985939391696,0.044473886489868164,-6.711486251418749
171,0.08671212196350098,-8.043901088052984,0.042096614837646484,-6.978553151375815,0.05491065979003906,-7.336562716147354,0.04607558250427246,-6.841882319380639,0.04107356071472168,-7.272542419976396,0.04263186454772949,-5.725871499696261,0.04148745536804199,-6.602924134187356,0.04364824295043945,-7.7776156267575525,0.042092084884643555,-7.999455897355412,0.04497385025024414,-8.288314598200486,0.04396843910217285,-6.882090423905054,0.043585777282714844,-8.373144679491698,0.04573869705200195,-7.015006272969455,0.04582405090332031,-7.413362306053555,0.04372739791870117,-6.865734949471976,0.045427799224853516,-8.458651596907744,0.04594016075134277,-7.053525090128674,0.049700021743774414,-7.736939759629449,0.04474282264709473,-5.513413614968775,0.04552316665649414,-6.7375522141589705
176,0.08922982215881348,-8.05194943255267,0.042096614837646484,-6.98104465430062,0.05591559410095215,-7.346269953937402,0.047220706939697266,-6.845777989074845,0.04308319091796875,-7.274658079730745,0.043631553649902344,-5.7482717932656335,0.04306197166442871,-6.637820789728933,0.04469728469848633,-7.8203432532182795,0.043152570724487305,-8.031508132583149,0.04599928855895996,-8.32901870548662,0.044977426528930664,-6.887240214362942,0.04466557502746582,-8.367821678934362,0.04677271842956543,-7.018306774602328,0.04701685905456543,-7.420464034908597,0.04423093795776367,-6.884449369541095,0.04725790023803711,-8.479376559269665,0.046939849853515625,-7.055095648924298,0.0507044792175293,-7.754515617730021,0.04624176025390625,-5.530589929402286,0.04769015312194824,-6.761696967098101
181,0.09122824668884277,-8.05879935769172,0.04355907440185547,-6.982851353155582,0.05727338790893555,-7.355052811141909,0.048735857009887695,-6.848824133226515,0.04308319091796875,-7.276021809971752,0.04462885856628418,-5.769219393731171,0.04414105415344238,-6.6706018736261665,0.04590606689453125,-7.860592577062765,0.04415559768676758,-8.061261759656826,0.04707741737365723,-8.366852524972415,0.04697680473327637,-6.8916552904436665,0.045876502990722656,-8.36190852757987,0.047789812088012695,-7.020779789814179,0.04752063751220703,-7.426438295165959,0.045426368713378906,-6.9016591514445,0.0482630729675293,-8.49833849086632,0.04793739318847656,-7.055781452346811,0.05221438407897949,-7.770662257976172,0.04731130599975586,-5.546607111841161,0.04869532585144043,-6.784069145494174
186,0.09322452545166016,-8.064585598343498,0.045020103454589844,-6.984061572401271,0.05887556076049805,-7.36299823961474,0.04997587203979492,-6.851126240150615,0.04458951950073242,-7.276733785748236,0.045693159103393555,-5.788816155490863,0.04527640342712402,-6.701402657131037,0.04640960693359375,-7.898512081083124,0.045400142669677734,-8.088887925552639,0.049373626708984375,-8.402022355665402,0.0479738712310791,-6.895417755503295,0.046988725662231445,-8.355521018386883,0.04891204833984375,-7.022530592029486,0.04896879196166992,-7.431414621731626,0.04712104797363281,-6.917490082771622,0.04981660842895508,-8.51568885659706,0.04932522773742676,-7.055705585334416,0.05483818054199219,-7.785500104804494,0.04961872100830078,-5.561550307730122,0.05006814002990723,-6.804806033957453
191,0.09521794319152832,-8.069429406020719,0.04602241516113281,-6.984754046274013,0.060424089431762695,-7.370185200275308,0.05098080635070801,-6.852778559197182,0.04661107063293457,-7.276883179641528,0.047910451889038086,-5.807156523921152,0.046410560607910156,-6.7303497983375475,0.048412322998046875,-7.9342417213179806,0.04640555381774902,-8.114545510936535,0.050408363342285156,-8.4347208063879,0.04897189140319824,-6.898601366497818,0.04799389839172363,-8.34876043252,0.05107593536376953,-7.023653120138111,0.05105471611022949,-7.435509377270301,0.04812121391296387,-6.932057526620553,0.05144929885864258,-8.531566596474102,0.05132269859313965,-7.054977372465807,0.05534243583679199,-7.7991395417349825,0.05109977722167969,-5.575498109063109,0.05220508575439453,-6.8240343302519
196,0.09721207618713379,-8.07343975966489,0.04752922058105469,-6.984998869775564,0.0616612434387207,-7.376685360599128,0.05259871482849121,-6.853865191011942,0.04661107063293457,-7.276549254281718,0.04890871047973633,-5.824328051684383,0.04754161834716797,-6.757561811689881,0.04952073097229004,-7.967913293887779,0.04741024971008301,-8.138381844257736,0.051474571228027344,-8.465127423348758,0.04996895790100098,-6.901272326033677,0.04913973808288574,-8.341715109429247,0.05210995674133301,-7.024231086002128,0.052080631256103516,-7.43882696065303,0.049622297286987305,-6.945467216411974,0.05244898796081543,-8.54609903409035,0.05231976509094238,-7.053693750829142,0.05757761001586914,-7.811681682581044,0.051603078842163086,-5.588523050881604,0.053910017013549805,-6.841870879771941
201,0.09934186935424805,-8.076714489454371,0.04853653907775879,-6.984858365296988,0.06398224830627441,-7.382563738550988,0.05379652976989746,-6.854461085517697,0.049128055572509766,-7.275802359443943,0.05041050910949707,-5.840411886666377,0.048575639724731445,-6.783149528458116,0.05052447319030762,-7.9996508086884095,0.04964017868041992,-8.160533407148975,0.052497148513793945,-8.493409342372464,0.05196332931518555,-6.903490006802854,0.05017399787902832,-8.334461868906343,0.05318927764892578,-7.024338987507082,0.05310630798339844,-7.441460924354947,0.051004648208618164,-6.957816005428224,0.05344653129577637,-8.559402744742114,0.05331730842590332,-7.051940525550682,0.05865931510925293,-7.823219097881141,0.05364656448364258,-5.60069207491448,0.05529069900512695,-6.858423377281873
206,0.10133552551269531,-8.079341315371156,0.04953289031982422,-6.984387870500854,0.06551146507263184,-7.3878792955899275,0.05480504035949707,-6.854632952776916,0.05013322830200195,-7.274704839553273,0.05141115188598633,-5.855483231557701,0.049677371978759766,-6.807216545096805,0.05168890953063965,-8.029570865273902,0.05064558982849121,-8.18112652416332,0.053761959075927734,-8.519721953451295,0.052960872650146484,-6.905307612722477,0.05131077766418457,-8.327067294968733,0.054412126541137695,-7.024043032523876,0.05411791801452637,-7.443495003580062,0.05225253105163574,-6.969192570516334,0.05544090270996094,-8.571584379654464,0.05531191825866699,-7.049793514079386,0.0598139762878418,-7.8338364962049845,0.054651737213134766,-5.612066961508225,0.05687117576599121,-6.873791033664608
211,0.10432744026184082,-8.081398803403149,0.05061221122741699,-6.983636453139899,0.06674861907958984,-7.392685481579501,0.05601906776428223,-6.8544400922344595,0.051648855209350586,-7.273311857670417,0.05241107940673828,-5.869611775449542,0.05081629753112793,-6.8298596570957155,0.052693843841552734,-8.05778302701031,0.051659345626831055,-8.200278031449304,0.05529952049255371,-8.544209567366543,0.05446124076843262,-6.906772781147152,0.052330732345581055,-8.3195888917992,0.0564274787902832,-7.023401979479878,0.05624079704284668,-7.445004060842603,0.053260087966918945,-6.979678070202608,0.05643916130065918,-8.582741444194728,0.05630922317504883,-7.047319585988583,0.06081652641296387,-7.84361136073385,0.05671048164367676,-5.622704731173452,0.05905914306640625,-6.888065206384581
216,0.10632753372192383,-8.082957243049526,0.052820682525634766,-6.982647558411443,0.06856083869934082,-7.397030734534715,0.0581514835357666,-6.853935145985308,0.052634477615356445,-7.2716721420702495,0.05340838432312012,-5.882862098094785,0.05194520950317383,-6.851169276539707,0.0538330078125,-8.0843901902593,0.052837371826171875,-8.218095920319112,0.05631875991821289,-8.567006076000247,0.05565953254699707,-6.907928130477842,0.053513288497924805,-8.31207612199079,0.05743241310119629,-7.022467900373686,0.05748271942138672,-7.446054950363628,0.054424285888671875,-6.989346758089248,0.05743575096130371,-8.592963029125917,0.0578155517578125,-7.044577605397796,0.06345486640930176,-7.8526145420956865,0.05780220031738281,-5.632658017197341,0.06047224998474121,-6.9013299931501235
221,0.10831665992736816,-8.084079450320003,0.05382370948791504,-6.98145959427844,0.07094979286193848,-7.4009589381708905,0.059548377990722656,-6.853164781695699,0.054125070571899414,-7.269828661436938,0.054406166076660156,-5.895294047695994,0.053148508071899414,-6.871229832108169,0.05520009994506836,-8.109488945960612,0.05390310287475586,-8.234679952812108,0.058455705642700195,-8.58823559962929,0.057672739028930664,-6.908811757372605,0.0558164119720459,-8.304571337122873,0.05853104591369629,-7.021286872041868,0.058928728103637695,-7.446707307030485,0.05563163757324219,-6.998266552873381,0.05893707275390625,-8.60233049487138,0.0588226318359375,-7.0416192832061695,0.06572270393371582,-7.860910808865413,0.05911564826965332,-5.641975410843747,0.06097531318664551,-6.913662788877208
226,0.11052465438842773,-8.084821500727355,0.054949045181274414,-6.980106459956722,0.07228994369506836,-7.404509840187529,0.061586856842041016,-6.8521703106946035,0.05462837219238281,-7.267819234508571,0.05540299415588379,-5.906963093237225,0.05422496795654297,-6.890120150684479,0.05670642852783203,-8.13316993152267,0.05500006675720215,-8.250122247323276,0.05955243110656738,-8.608013115953664,0.0586702823638916,-6.909457687602119,0.05682110786437988,-8.297110610293968,0.05961966514587402,-7.0198996013551085,0.06009101867675781,-7.447014264860434,0.05663895606994629,-7.006499566675938,0.059937477111816406,-8.610918109484585,0.05982041358947754,-7.038489946252521,0.0673372745513916,-7.868559357455349,0.061244964599609375,-5.650701780699179,0.06197547912597656,-6.925134806549762
231,0.11251950263977051,-8.085233396918957,0.05595207214355469,-6.978618022486116,0.07401919364929199,-7.407719434148205,0.06359505653381348,-6.850988246543558,0.05578279495239258,-7.265677079742839,0.05739784240722656,-5.917920652486755,0.05533885955810547,-6.907913820112034,0.05771303176879883,-8.15551817139902,0.056023359298706055,-8.264507833164705,0.06056070327758789,-8.626445066879299,0.059667348861694336,-6.9098962843933975,0.05782628059387207,-8.289724479724706,0.06169414520263672,-7.0183419898061485,0.0610957145690918,-7.447023109958081,0.05809354782104492,-7.014102593602862,0.062102556228637695,-8.618793641562792,0.061817169189453125,-7.035229230292732,0.06835293769836426,-7.875614283333865,0.062354326248168945,-5.658878567730018,0.06336188316345215,-6.93581156294318
236,0.11551237106323242,-8.085359675607906,0.057457685470581055,-6.977020546011058,0.07452178001403809,-7.410620307717625,0.06459236145019531,-6.849650809145862,0.057229042053222656,-7.263431310270855,0.05790257453918457,-5.928214396869209,0.05642867088317871,-6.92467953293476,0.05950808525085449,-8.176613405139799,0.05836844444274902,-8.277915173575721,0.0626685619354248,-8.643629940156595,0.061662912368774414,-6.910154617884443,0.05906534194946289,-8.282438611963613,0.06273913383483887,-7.016645642683259,0.062101125717163086,-7.4467758728920135,0.05909848213195801,-7.021127560618922,0.06310415267944336,-8.626018909744543,0.06281447410583496,-7.031871703386747,0.07059621810913086,-7.882125015643987,0.06349849700927734,-5.6665440575965675,0.06568408012390137,-6.945753330454913
241,0.11801624298095703,-8.085239958387952,0.05851554870605469,-6.975337078072204,0.07603859901428223,-7.413241959890157,0.06634831428527832,-6.848186379166057,0.05823397636413574,-7.261107379078026,0.05890202522277832,-5.937888534442518,0.05793023109436035,-6.9404814112081965,0.060508012771606445,-8.19653040205884,0.059375762939453125,-8.290416657226341,0.06374502182006836,-8.659658823883612,0.06265974044799805,-6.910256799087742,0.0606386661529541,-8.275274392613095,0.06425333023071289,-7.014838327722751,0.06310582160949707,-7.44630986527681,0.06111645698547363,-7.027621942897801,0.0652775764465332,-8.632650290719322,0.0638113021850586,-7.028447425922212,0.07159686088562012,-7.888136717368238,0.06504154205322266,-5.673733631735428,0.06718778610229492,-6.955015556486673
246,0.11954951286315918,-8.084909450873068,0.059520721435546875,-6.973587796907053,0.07712078094482422,-7.415611089707232,0.06785464286804199,-6.8466199072250955,0.06001424789428711,-7.258727479005822,0.061052799224853516,-5.946984072232193,0.05993986129760742,-6.955379312663822,0.06150507926940918,-8.215339261953547,0.059375762939453125,-8.30207905866957,0.06525254249572754,-8.674615932647503,0.06416559219360352,-6.910224281518177,0.06185650825500488,-8.26824945187263,0.06535911560058594,-7.012944387816153,0.06512451171875,-7.44565816514573,0.06228899955749512,-7.033629145844187,0.06628632545471191,-8.638739187859256,0.06529927253723145,-7.02498245310619,0.07391142845153809,-7.893690653199849,0.06654000282287598,-5.680479998671597,0.06718778610229492,-6.963649251957249
251,0.12154364585876465,-8.084399394407605,0.060524940490722656,-6.9717903234362675,0.07866454124450684,-7.417751858812027,0.06941533088684082,-6.844973282022969,0.061148881912231445,-7.256310901828675,0.06204986572265625,-5.955539059168311,0.060944557189941406,-6.969429118665721,0.06250214576721191,-8.233105701565494,0.061990976333618164,-8.312963968515561,0.06626677513122559,-8.688579104696716,0.06517338752746582,-6.910076133418967,0.06391286849975586,-8.261378131577697,0.06637382507324219,-7.010985112019438,0.06612944602966309,-7.444850055463853,0.06279277801513672,-7.039188855975942,0.06828427314758301,-8.644332462700188,0.0662992000579834,-7.021499285347571,0.07586908340454102,-7.898824527271605,0.06759238243103027,-5.686813406962607,0.06970643997192383,-6.971701350600998
256,0.12353825569152832,-8.083737474370663,0.0616300106048584,-6.9699600013225735,0.0806877613067627,-7.419686130043858,0.07041549682617188,-6.8432656612284335,0.06239795684814453,-7.25387436032018,0.06304669380187988,-5.963588810849808,0.06195783615112305,-6.982683004517433,0.06438732147216797,-8.249891326678503,0.06299614906311035,-8.323128194345678,0.06859707832336426,-8.701620270044911,0.06617045402526855,-6.9098292832839405,0.06513619422912598,-8.2546718998293,0.06737899780273438,-7.008979068789811,0.06713557243347168,-7.443911419873412,0.06434416770935059,-7.044337362807699,0.06999754905700684,-8.649472831542154,0.06780576705932617,-7.018017271535118,0.07697629928588867,-7.9035727928355515,0.06864690780639648,-5.692761841112645,0.07100296020507812,-6.979215040751115
261,0.1255321502685547,-8.082948188856157,0.06277847290039062,-6.968110148194383,0.08168721199035645,-7.421433684121313,0.07257723808288574,-6.84151376867132,0.063568115234375,-7.251432276900621,0.06404376029968262,-5.97116611732554,0.06303954124450684,-6.995189692767971,0.06489086151123047,-8.26575388992112,0.06399893760681152,-8.33262413355491,0.06962800025939941,-8.713805889804142,0.06716775894165039,-6.909498741166022,0.06636166572570801,-8.248139718734251,0.06838369369506836,-7.006942405061026,0.06880521774291992,-7.4428650994973715,0.06548500061035156,-7.049107853817268,0.07136106491088867,-8.65419922944573,0.06981039047241211,-7.014552969818316,0.07912683486938477,-7.907966935927043,0.07019233703613281,-5.698351201722554,0.07199978828430176,-6.986230071307955
266,0.12809491157531738,-8.082053181256407,0.06393218040466309,-6.966252280860376,0.08269548416137695,-7.423012416317196,0.07359719276428223,-6.839732161079523,0.06471514701843262,-7.24899704214751,0.06504106521606445,-5.978301435045539,0.06444334983825684,-7.006994690224266,0.06639719009399414,-8.280747534477644,0.0650033950805664,-8.341500119429885,0.07068204879760742,-8.725197367369141,0.06916260719299316,-6.909097798046359,0.06636166572570801,-8.241788370261624,0.07070517539978027,-7.0048891144663905,0.0698239803314209,-7.441731214345237,0.0667257308959961,-7.053530684488681,0.0725545883178711,-8.658547143860613,0.07080793380737305,-7.011120470098665,0.08013319969177246,-7.912035734954511,0.07169914245605469,-5.703605471072841,0.07392692565917969,-6.992783033571191
271,0.13030076026916504,-8.081071540030177,0.06507229804992676,-6.964396317087357,0.08492064476013184,-7.424438514884977,0.07460355758666992,-6.837933467324082,0.06585383415222168,-7.246579246160058,0.06603860855102539,-5.985023064079095,0.06563019752502441,-7.018140509427621,0.06841444969177246,-8.29492302402156,0.06628561019897461,-8.34980074184861,0.07174563407897949,-8.735851432299267,0.07046389579772949,-6.908638205351232,0.06888341903686523,-8.235622744721221,0.07170224189758301,-7.002831277727932,0.07184481620788574,-7.440527452608786,0.06772994995117188,-7.057633625333093,0.07406091690063477,-8.6625489200648,0.07180500030517578,-7.007731682077132,0.08234071731567383,-7.915805498066039,0.07271623611450195,-5.708546865262303,0.0767984390258789,-6.998907620574172
276,0.1322951316833496,-8.080020068679216,0.06708359718322754,-6.962550756275551,0.08644819259643555,-7.4257266228622765,0.07611227035522461,-6.836128602874027,0.06635737419128418,-7.244187885494442,0.06703615188598633,-5.9913573116516,0.06613373756408691,-7.028666875365656,0.06941938400268555,-8.308327959269798,0.0673062801361084,-8.357567144022246,0.07283163070678711,-8.745820497935938,0.07146382331848145,-6.908130336517533,0.0701744556427002,-8.229646095920915,0.07320833206176758,-7.000779277967972,0.07300996780395508,-7.439269330863443,0.06923627853393555,-7.061442087687906,0.0750582218170166,-8.666234040506009,0.07280230522155762,-7.00439659234679,0.08335113525390625,-7.919300280039843,0.07417988777160645,-5.713195973952885,0.07779645919799805,-7.004634865504402
281,0.13429021835327148,-8.078913528724884,0.06838178634643555,-6.960722841150196,0.0879819393157959,-7.426889984741796,0.07761836051940918,-6.834326961919814,0.06786346435546875,-7.241830548135585,0.06803297996520996,-5.997328642993426,0.06814932823181152,-7.038610918210706,0.07050204277038574,-8.321006981620458,0.06831145286560059,-8.364837296710368,0.07528877258300781,-8.755152993906204,0.07246088981628418,-6.907583332337919,0.07117938995361328,-8.223860266648261,0.07421588897705078,-6.998741993441709,0.07401490211486816,-7.437970427947729,0.07125520706176758,-7.0649793299860555,0.076995849609375,-8.669629380042952,0.07379961013793945,-7.001123493698811,0.0854341983795166,-7.922542080341948,0.07648730278015137,-5.717571888702969,0.08044791221618652,-7.009993360725066
286,0.13628458976745605,-8.077764858243297,0.06977629661560059,-6.958918702384896,0.08949780464172363,-7.427940579383455,0.07863163948059082,-6.83253658939222,0.06886911392211914,-7.239513578737238,0.06953978538513184,-6.002959820438193,0.06915426254272461,-7.048007352866557,0.07159876823425293,-8.333001964382177,0.06975412368774414,-8.37164625133147,0.07665824890136719,-8.763893674751646,0.07396697998046875,-6.907005231661402,0.07218456268310547,-8.218265887736035,0.07521462440490723,-6.9967269699598065,0.07604670524597168,-7.436642595054298,0.07258391380310059,-7.068266646084655,0.0782465934753418,-8.672759438980282,0.07579421997070312,-6.997919189506538,0.08688950538635254,-7.925551023888397,0.0775301456451416,-5.721692320801669,0.08189058303833008,-7.015009458840008
291,0.13827943801879883,-8.076585368294452,0.07093191146850586,-6.9571434878900575,0.0906980037689209,-7.428889240421671,0.08023405075073242,-6.830764334901408,0.07014107704162598,-7.237242226147146,0.07054781913757324,-6.008272031652852,0.0701589584350586,-7.056888646100383,0.07277679443359375,-8.344352192136563,0.07193493843078613,-8.378026373355945,0.07841730117797852,-8.772083905964879,0.07497382164001465,-6.906403088878845,0.07333755493164062,-8.212862553637546,0.0769810676574707,-6.994740575054564,0.07712650299072266,-7.435296144343973,0.07388806343078613,-7.071323537130173,0.0793447494506836,-8.675646555677213,0.07679176330566406,-6.994789175773752,0.08856344223022461,-7.928345525947028,0.07886052131652832,-5.725573709451194,0.08359742164611816,-7.0197074571691385
296,0.14041352272033691,-8.075384919387211,0.07197451591491699,-6.955401478329533,0.09176254272460938,-7.429745765317622,0.08223080635070801,-6.829015990420041,0.07163500785827637,-7.235020775036119,0.07254576683044434,-6.013285007825991,0.07116389274597168,-7.065285172012761,0.07487368583679199,-8.355094528791076,0.07294011116027832,-8.384007557330083,0.07951927185058594,-8.779761928736043,0.07640624046325684,-6.905783079488565,0.07457709312438965,-8.20764897712314,0.0780336856842041,-6.992788135745924,0.07873940467834473,-7.4339400181840425,0.07530689239501953,-7.074167868340981,0.08173799514770508,-8.678311100402697,0.0777897834777832,-6.991737803179909,0.08956575393676758,-7.9309424425093065,0.07991456985473633,-5.729231321083871,0.08510065078735352,-7.024109766919429
301,0.14258170127868652,-8.074172079919006,0.07297515869140625,-6.953696190276651,0.09399175643920898,-7.4305190141050135,0.08322906494140625,-6.827296413364616,0.07277798652648926,-7.232852663274434,0.07354259490966797,-6.018017132585066,0.07258129119873047,-7.073225356583455,0.07589054107666016,-8.365263574892719,0.0742800235748291,-8.389617424823717,0.08073711395263672,-8.786963104708219,0.07740592956542969,-6.905150594918484,0.0755922794342041,-8.202623125425767,0.07907843589782715,-6.990874061583002,0.07975959777832031,-7.432581940927351,0.07581043243408203,-7.076816011979941,0.08278536796569824,-8.680771651994943,0.07910919189453125,-6.98876842122369,0.09096741676330566,-7.933357207368555,0.0814211368560791,-5.732679340539002,0.08684062957763672,-7.028237068255435
306,0.14508485794067383,-8.072954268363318,0.07432818412780762,-6.952030468278643,0.0957953929901123,-7.431216998786264,0.08422565460205078,-6.82560963656427,0.07385778427124023,-7.230740586531095,0.0745398998260498,-6.022485542363929,0.07358527183532715,-7.080735811992321,0.07740592956542969,-8.374891814770283,0.07528328895568848,-8.394881506539722,0.08314657211303711,-8.793720142017317,0.07940077781677246,-6.904510327665523,0.07783746719360352,-8.197782339921467,0.08116674423217773,-6.9890019544736415,0.0807650089263916,-7.431228554958784,0.077911376953125,-7.079282977699558,0.08392667770385742,-8.683045158775759,0.08110380172729492,-6.985883506349979,0.09252643585205078,-7.935603957041612,0.08243489265441895,-5.73593095477109,0.08893537521362305,-7.0321084523995525
311,0.1470797061920166,-8.07173788080281,0.07543659210205078,-6.950406566977381,0.09701800346374512,-7.431846964251701,0.08621978759765625,-6.823958966460446,0.07534575462341309,-7.228686591428416,0.07553744316101074,-6.026706218888581,0.07560038566589355,-7.087841461397058,0.07841110229492188,-8.384009754070213,0.07641172409057617,-8.399823409755694,0.08417248725891113,-8.800063303864338,0.0803978443145752,-6.903866347714099,0.07910585403442383,-8.193123441193372,0.08223438262939453,-6.987174706661956,0.08176970481872559,-7.429885542583751,0.07897567749023438,-7.0815825313476015,0.08501172065734863,-8.685147085064031,0.08226656913757324,-6.9830847757593855,0.09354090690612793,-7.937695644591123,0.08458185195922852,-5.738998429707209,0.09068059921264648,-7.035741551808
316,0.1499004364013672,-8.070528405269018,0.07645368576049805,-6.94882622431088,0.09865117073059082,-7.432415461512635,0.08621978759765625,-6.822347070747617,0.07635283470153809,-7.226692158444623,0.07653450965881348,-6.030694074402586,0.07610392570495605,-7.094565654806314,0.07941603660583496,-8.39264604823573,0.07756972312927246,-8.404464972206583,0.08517742156982422,-8.806020600815772,0.08139514923095703,-6.903222171101753,0.0804438591003418,-8.188642821136852,0.08378958702087402,-6.985394588082254,0.08377957344055176,-7.42855773517828,0.08055543899536133,-7.08372730323744,0.08661150932312012,-8.68709154453134,0.08326435089111328,-6.980373288422143,0.09559273719787598,-7.939644143309394,0.08594274520874023,-5.741893180822528,0.09219121932983398,-7.039152659398531
321,0.15189766883850098,-8.06933052419811,0.07745885848999023,-6.947290726725442,0.09966540336608887,-7.432928413973815,0.08881926536560059,-6.820776056546272,0.07785820960998535,-7.224758275640194,0.07852959632873535,-6.034463030208435,0.07812309265136719,-7.100930276660734,0.08042097091674805,-8.40082762247129,0.07875204086303711,-8.4088264034501,0.08751487731933594,-8.811617967985782,0.08239316940307617,-6.90258082141535,0.08150839805603027,-8.184336523570844,0.08486056327819824,-6.983663324188721,0.08478450775146484,-7.427249210881923,0.08156371116638184,-7.085728886801691,0.08860993385314941,-8.688891421544035,0.08426165580749512,-6.977749534660564,0.09663653373718262,-7.941460341160607,0.08703851699829102,-5.744625837959221,0.09376692771911621,-7.042356837735884
326,0.1548905372619629,-8.068148206196609,0.07896852493286133,-6.945800967228949,0.10167145729064941,-7.433391177397178,0.08981943130493164,-6.819247540085596,0.07928037643432617,-7.222885504174757,0.07952642440795898,-6.038026089056016,0.07912826538085938,-7.106955845699263,0.08243060111999512,-8.408579783707124,0.08092164993286133,-8.41292641468977,0.08854103088378906,-8.816879428193166,0.08389949798583984,-6.901944884926142,0.08225202560424805,-8.180200314668587,0.0858757495880127,-6.98198216525684,0.08578920364379883,-7.425963381994562,0.08256888389587402,-7.087597928478551,0.08911538124084473,-8.690558481549512,0.08625650405883789,-6.9752135155263755,0.0977168083190918,-7.943154226790721,0.08863329887390137,-5.74720630486805,0.09476613998413086,-7.045368019005628
331,0.15688514709472656,-8.066984788190686,0.07997274398803711,-6.944357497031762,0.10303783416748047,-7.433808594153453,0.09081888198852539,-6.817762708779757,0.080352783203125,-7.221074036476215,0.0800323486328125,-6.041395401872442,0.08013296127319336,-7.112661607653301,0.08371257781982422,-8.41592632506699,0.0814368724822998,-8.416782337966591,0.08959341049194336,-8.821827242129007,0.08490514755249023,-6.901316560001818,0.08426785469055176,-8.176229744370026,0.0879373550415039,-6.980351948042898,0.0871744155883789,-7.424703073120092,0.08458924293518066,-7.0893442096028725,0.091644287109375,-8.69210347147263,0.08776235580444336,-6.972764813066822,0.0987856388092041,-7.944734967856929,0.09005165100097656,-5.749643813916528,0.09676074981689453,-7.048199096552307
336,0.15940570831298828,-8.065843048930034,0.0809779167175293,-6.942960571448441,0.10354256629943848,-7.434185042303872,0.09181618690490723,-6.816322376487989,0.08146166801452637,-7.219323747843557,0.08203244209289551,-6.044582329286038,0.08115601539611816,-7.118065621279901,0.08487796783447266,-8.42288962331373,0.0834505558013916,-8.420410235570461,0.09077620506286621,-8.826482046515972,0.08689999580383301,-6.900697701369717,0.08526802062988281,-8.172420199811341,0.08910536766052246,-6.978773150604796,0.08923721313476562,-7.423470591001236,0.0859990119934082,-7.09097672101377,0.09279537200927734,-8.693536211013534,0.08876919746398926,-6.970402652463972,0.10110878944396973,-7.946210982357877,0.0916435718536377,-5.751946976367355,0.0987555980682373,-7.050862008690851
341,0.1624002456665039,-8.064725274720411,0.08208036422729492,-6.941610190662024,0.10580968856811523,-7.434524479998639,0.09281349182128906,-6.8149270326704725,0.08247733116149902,-7.217634242175962,0.08302998542785645,-6.047597498363268,0.08229374885559082,-7.12318483821427,0.08610033988952637,-8.429490729730258,0.0844573974609375,-8.423825000455926,0.09177565574645996,-8.830862981174036,0.08789753913879395,-6.9000898597519384,0.08691263198852539,-8.16876695169382,0.09011602401733398,-6.977245941002157,0.09084749221801758,-7.422267786892497,0.08671951293945312,-7.092503731026863,0.09516167640686035,-8.694865675659845,0.09001398086547852,-6.96812595692313,0.10261845588684082,-7.947590003592678,0.09265732765197754,-5.7541238285999965,0.10026001930236816,-7.0533678154449495
346,0.16339778900146484,-8.063633318175325,0.08432531356811523,-6.9403061358901965,0.10680866241455078,-7.434830485638614,0.0938105583190918,-6.813576886079826,0.08365082740783691,-7.216004892458062,0.08402705192565918,-6.050450854946407,0.0833737850189209,-7.128035177087391,0.0876157283782959,-8.435749454866254,0.0844573974609375,-8.427040448396975,0.09384655952453613,-8.834987805854311,0.08911585807800293,-6.899494317338295,0.08791828155517578,-8.165265194407306,0.09121894836425781,-6.975770220518571,0.09185576438903809,-7.421096112236222,0.08886051177978516,-7.09393284736374,0.09666728973388672,-8.696100072157613,0.09101343154907227,-6.965933396099127,0.10363435745239258,-7.948879139316234,0.09466791152954102,-5.756181874615792,0.10225820541381836,-7.0557267688159895
351,0.16638970375061035,-8.062568650697973,0.08532214164733887,-6.939048001442726,0.10831642150878906,-7.435106294203494,0.09480834007263184,-6.81227190356021,0.08475518226623535,-7.2144348765559805,0.08502459526062012,-6.053151711944043,0.08451056480407715,-7.132631592329492,0.08862042427062988,-8.441684447558687,0.08707189559936523,-8.430069402555302,0.09489822387695312,-8.83887300764346,0.09011292457580566,-6.898912119519728,0.08999824523925781,-8.161910080637414,0.09335112571716309,-6.974345661987229,0.09287643432617188,-7.419956668331256,0.09007596969604492,-7.095271073580276,0.0981755256652832,-8.697246907123048,0.09300804138183594,-6.963823428762272,0.10463929176330566,-7.950084925616332,0.09613370895385742,-5.758128125138976,0.10396718978881836,-7.057948377131894
356,0.16888856887817383,-8.06153240933258,0.0863199234008789,-6.9378352231003415,0.1094050407409668,-7.435354830108437,0.09680318832397461,-6.811011844470362,0.08591675758361816,-7.212923208830379,0.0865476131439209,-6.05570879390492,0.08601665496826172,-7.13698813804677,0.08962512016296387,-8.44731326861406,0.08816146850585938,-8.432923771087204,0.09590721130371094,-8.842533899684122,0.09210777282714844,-6.898344103258248,0.09100723266601562,-8.158696751103074,0.09437966346740723,-6.972971743737023,0.09425878524780273,-7.41885025060985,0.09126687049865723,-7.096524860488031,0.09918880462646484,-8.698313049414796,0.09400606155395508,-6.961794340332627,0.10668325424194336,-7.951213375984224,0.09713912010192871,-5.75996913359766,0.10596632957458496,-7.060041463985756
361,0.17088818550109863,-8.060525438563182,0.08782196044921875,-6.936667103210212,0.1114037036895752,-7.435578736924175,0.09780049324035645,-6.809796291191286,0.08713531494140625,-7.211468768014068,0.08757829666137695,-6.058130278171854,0.08702707290649414,-7.141118027337976,0.0909125804901123,-8.452652459511501,0.08917117118835449,-8.435614618365243,0.09695792198181152,-8.845984711906924,0.09310483932495117,-6.8977909224394285,0.09204673767089844,-8.155620359994622,0.0954129695892334,-6.9716477796246075,0.09530925750732422,-7.417777388081913,0.0923624038696289,-7.097700153017989,0.10018563270568848,-8.699304786834006,0.09500288963317871,-6.959844275846781,0.10769963264465332,-7.952270026014604,0.09914946556091309,-5.761711029249472,0.10796046257019043,-7.0620142222249545
366,0.17388033866882324,-8.059548327578993,0.08886504173278809,-6.93554283284462,0.1114037036895752,-7.43578040425438,0.09830522537231445,-6.808624676134265,0.08823275566101074,-7.210070321756561,0.08901047706604004,-6.060423832895195,0.08803915977478027,-7.145033687383748,0.09191203117370605,-8.45771760647163,0.09067726135253906,-8.438152230346255,0.09904336929321289,-8.84923867441686,0.09410214424133301,-6.897253070511268,0.09310340881347656,-8.152676096625495,0.0964360237121582,-6.9703729455703245,0.09734106063842773,-7.416738378447451,0.0934286117553711,-7.0988024329374415,0.1015937328338623,-8.700227877668588,0.09618163108825684,-6.957971268857085,0.10878157615661621,-7.953259974128162,0.10124468803405762,-5.763359547687151,0.10946249961853027,-7.063874263419166
371,0.1758744716644287,-8.058601443471247,0.08986592292785645,-6.934461511339372,0.11291050910949707,-7.435961992045853,0.10039830207824707,-6.807496305619683,0.08957695960998535,-7.208726548198477,0.09001660346984863,-6.0625966521564445,0.09039855003356934,-7.148746810625932,0.09290957450866699,-8.462523400208003,0.09185147285461426,-8.440546174574859,0.10006165504455566,-8.852308094128658,0.09533166885375977,-6.896730900687677,0.09517693519592285,-8.149859203747601,0.09746408462524414,-6.969146302971544,0.09837794303894043,-7.415733319323783,0.09556221961975098,-7.099836757793236,0.10395121574401855,-8.701087597553206,0.09769082069396973,-6.956173266713793,0.10986518859863281,-7.954187918676757,0.10225486755371094,-5.764920058946217,0.11046338081359863,-7.065628663194511
376,0.17837953567504883,-8.057684960783416,0.09086251258850098,-6.933422163491143,0.11491560935974121,-7.43612545257438,0.10139584541320801,-6.8064103809604815,0.09060382843017578,-7.207436054896801,0.09103631973266602,-6.064655488436937,0.09140348434448242,-7.152268402324928,0.09418153762817383,-8.467083691661353,0.09285593032836914,-8.442805355269163,0.10108113288879395,-8.855204425202325,0.09732604026794434,-6.896224643964879,0.09624862670898438,-8.147164992932591,0.09975385665893555,-6.967966819328389,0.09990906715393066,-7.414762135996127,0.09659910202026367,-7.100807796422136,0.10510754585266113,-8.701888782070924,0.09869742393493652,-6.954448152631567,0.11194705963134766,-7.955058191758633,0.10478639602661133,-5.766397593413171,0.11146330833435059,-7.067284002790293
381,0.18039369583129883,-8.056798887791478,0.0918586254119873,-6.932423754668085,0.11639261245727539,-7.436272550328157,0.10239315032958984,-6.80536601704957,0.09169220924377441,-7.206197395389853,0.09203577041625977,-6.066606682644419,0.0924081802368164,-7.155608824766616,0.09642553329467773,-8.471411543995304,0.09386157989501953,-8.444938063903692,0.10213446617126465,-8.857938333786139,0.09832382202148438,-6.895734425176146,0.09785628318786621,-8.144588857375567,0.10098886489868164,-6.966833386382887,0.10116839408874512,-7.413824606050946,0.09766578674316406,-7.101719861337004,0.10680985450744629,-8.702635865488844,0.10069537162780762,-6.952793764897937,0.11346292495727539,-7.955874790040656,0.10638880729675293,-5.767796865717646,0.11345791816711426,-7.068846407163148
386,0.1823883056640625,-8.05594308985541,0.09313559532165527,-6.931465204057413,0.11739659309387207,-7.436404879990894,0.10338997840881348,-6.804362258718132,0.09286713600158691,-7.205009083663539,0.09403085708618164,-6.068456191892567,0.09347987174987793,-7.158777838365845,0.09757876396179199,-8.475519281116187,0.0948631763458252,-8.446952025667123,0.10426068305969238,-8.860519757534869,0.09932136535644531,-6.895260277284515,0.09887123107910156,-8.142126282436497,0.10202550888061523,-6.965744836039285,0.10217428207397461,-7.412920381221654,0.09918689727783203,-7.102576938271003,0.10827302932739258,-8.703332915980317,0.10169267654418945,-6.951207913544596,0.11447668075561523,-7.956641402859041,0.10793614387512207,-5.769122296776207,0.1144554615020752,-7.0703215799380414
391,0.1853799819946289,-8.055117310142446,0.09413981437683105,-6.93054539625503,0.11840176582336426,-7.436523882704604,0.1057441234588623,-6.80339809510555,0.09427046775817871,-7.203869606746016,0.09519743919372559,-6.070209615216241,0.09449028968811035,-7.161784639899063,0.09860730171203613,-8.479418532958638,0.09607696533203125,-8.448854442142524,0.10531115531921387,-8.862957960332981,0.10031843185424805,-6.8948021540970945,0.09987759590148926,-8.139772854200064,0.1035618782043457,-6.964699954308696,0.10317516326904297,-7.412049006734827,0.10126662254333496,-7.10338271313563,0.10929179191589355,-8.703983667656152,0.10268998146057129,-6.949688394766841,0.11548066139221191,-7.957361437843916,0.10893511772155762,-5.770378034139742,0.11545276641845703,-7.071714835474357
396,0.18737459182739258,-8.054321188003918,0.09516286849975586,-6.929663191375553,0.11940908432006836,-7.436630860777663,0.1062479019165039,-6.802472472256927,0.09541153907775879,-7.202777435643557,0.09653329849243164,-6.0718722173841915,0.09610438346862793,-7.164637898079365,0.09969258308410645,-8.483120277764717,0.0982966423034668,-8.450652030525708,0.10635828971862793,-8.86526158262161,0.10192418098449707,-6.8943599415619685,0.10160088539123535,-8.137524266302448,0.10457444190979004,-6.9636974934913285,0.1053769588470459,-7.411209938426497,0.10227084159851074,-7.104140596626017,0.11159896850585938,-8.704591549699234,0.10468459129333496,-6.9482330033464805,0.11778497695922852,-7.958038044292794,0.11143970489501953,-5.771567970786238,0.1174476146697998,-7.073031128298312
401,0.18980908393859863,-8.053554275242869,0.09630703926086426,-6.928817433848456,0.12054824829101562,-7.436726990986325,0.10775446891784668,-6.801584304138803,0.09655618667602539,-7.20173103479789,0.09754133224487305,-6.073448950962844,0.09711670875549316,-7.167345786671144,0.10084342956542969,-8.486634881566097,0.09934735298156738,-8.452351059678483,0.10769486427307129,-8.867438687690385,0.10292434692382812,-6.893933467796093,0.10276031494140625,-8.135376325245431,0.10658454895019531,-6.9627361827921606,0.10639834403991699,-7.410402557858699,0.10331320762634277,-7.104853746684727,0.1128239631652832,-8.705159712866013,0.10569381713867188,-6.946839543306504,0.11890244483947754,-7.958674134494683,0.11245369911193848,-5.7726957624848065,0.11900758743286133,-7.074275080127235
406,0.19280076026916504,-8.052816050502903,0.09845614433288574,-6.9280069600429695,0.12154531478881836,-7.43681333660375,0.10876584053039551,-6.800732482248069,0.09770417213439941,-7.200728870233084,0.0985410213470459,-6.074944476768989,0.0982663631439209,-7.1699160153267,0.10184049606323242,-8.48997213506846,0.10085582733154297,-8.453957383277292,0.10970640182495117,-8.869496804271433,0.10442590713500977,-6.893522511974948,0.10376811027526855,-8.133324954394126,0.10788846015930176,-6.961814737540624,0.10801458358764648,-7.409626185651923,0.10539865493774414,-7.105525089016912,0.1148226261138916,-8.705691053598155,0.10667943954467773,-6.9455058370009,0.11995816230773926,-7.959272403192914,0.11360573768615723,-5.773764843849333,0.12026596069335938,-7.075451004690567
411,0.1947956085205078,-8.052105931969018,0.0994572639465332,-6.927230604853721,0.1225423812866211,-7.436890858279439,0.11004972457885742,-6.799915883967659,0.09921979904174805,-7.1997694165409545,0.09953904151916504,-6.076363182838466,0.09927606582641602,-7.172355858313112,0.10305118560791016,-8.493141288116009,0.10186910629272461,-8.455476470306905,0.11071133613586426,-8.871442965739856,0.10648655891418457,-6.893126812203332,0.10493302345275879,-8.131366196827784,0.10889744758605957,-6.9609318671718015,0.10901975631713867,-7.408880093221892,0.1066129207611084,-7.106157335831751,0.11581826210021973,-8.706188235964083,0.10767674446105957,-6.94422973281921,0.12099409103393555,-7.959835345349985,0.11567807197570801,-5.774778443188301,0.12185311317443848,-7.076562930539936
416,0.19829702377319336,-8.051423288565404,0.10054421424865723,-6.926487207363248,0.12453722953796387,-7.436960423877455,0.11105489730834961,-6.799133379807988,0.10022521018981934,-7.198851162835965,0.101043701171875,-6.077709202029805,0.10128569602966309,-7.1746721812859535,0.10417914390563965,-8.496151081909861,0.10295391082763672,-8.456913433119285,0.11171627044677734,-8.87328374620392,0.1074838638305664,-6.892746072474028,0.10693192481994629,-8.129496217200451,0.10990595817565918,-6.960086282105326,0.1100778579711914,-7.40816351309207,0.10761690139770508,-7.106753002969084,0.11681509017944336,-8.706653711628432,0.10904049873352051,-6.94300911167014,0.12250041961669922,-7.960365272371935,0.1176748275756836,-5.775739596248295,0.12308406829833984,-7.077614622016623
421,0.20031094551086426,-8.05076744980612,0.1016702651977539,-6.92577561568419,0.1255345344543457,-7.437022817373812,0.1130530834197998,-6.798383839657624,0.10122895240783691,-7.197972617799143,0.10204315185546875,-6.078986428365955,0.10229063034057617,-7.176871466253065,0.10520696640014648,-8.499009779134743,0.10518050193786621,-8.458273053263278,0.11296558380126953,-8.875025293742661,0.10848116874694824,-6.892379968808642,0.10792922973632812,-8.127711302746018,0.11091065406799316,-6.959276699647696,0.11163663864135742,-7.407475647935879,0.10912466049194336,-7.107314425556936,0.11933088302612305,-8.707089738030994,0.11103487014770508,-6.941841892387469,0.12351393699645996,-7.960864326928091,0.11948752403259277,-5.776651158941126,0.1241445541381836,-7.078609598536776
426,0.20330309867858887,-8.05013771444382,0.10267496109008789,-6.925094691077928,0.12653207778930664,-7.437078746903136,0.11455345153808594,-6.797666138155041,0.10223746299743652,-7.19713231391531,0.10304021835327148,-6.080198532216738,0.10358381271362305,-7.178959834860288,0.10746932029724121,-8.501725192141407,0.1063241958618164,-8.459559805272773,0.11402153968811035,-8.876673361027866,0.11047673225402832,-6.892028154669819,0.10959148406982422,-8.126007863544121,0.11191558837890625,-6.958501849028611,0.1127011775970459,-7.406815678483988,0.11014461517333984,-7.107843772328998,0.12163281440734863,-8.707498394939263,0.11245536804199219,-6.9407260361862395,0.12552332878112793,-7.96133449649322,0.12059712409973145,-5.777515819136195,0.12622761726379395,-7.079551152335052
431,0.20554375648498535,-8.049533358047201,0.10374760627746582,-6.924443311429514,0.12752938270568848,-7.4371288520359755,0.11455345153808594,-6.796979159280262,0.10389375686645508,-7.196328811000398,0.10447096824645996,-6.081348974409307,0.1045835018157959,-7.180943070123583,0.1084897518157959,-8.504304709318744,0.10732817649841309,-8.460777878583098,0.11611318588256836,-8.878233333546156,0.11147379875183105,-6.891690265718554,0.11067891120910645,-8.124382432157395,0.11350822448730469,-6.95776047566874,0.11371564865112305,-7.40618277042112,0.11160016059875488,-7.108343058724177,0.1226346492767334,-8.70788159952376,0.11345958709716797,-6.939659550285075,0.12653446197509766,-7.961777625727212,0.12282586097717285,-5.7783361075926765,0.12723588943481445,-7.080442364799611
436,0.20805025100708008,-8.048953639620711,0.10475897789001465,-6.92382037415447,0.12903070449829102,-7.437173710358902,0.11645889282226562,-6.796321800254869,0.10512852668762207,-7.195560699101316,0.10664534568786621,-6.082441019350257,0.10609054565429688,-7.182826636718777,0.10952997207641602,-8.506755319782828,0.10869336128234863,-8.46193119773203,0.1171410083770752,-8.87971025562022,0.11247086524963379,-6.891365923989454,0.11220908164978027,-8.122831662730007,0.11564922332763672,-6.957051344771708,0.11572027206420898,-7.4055760803831365,0.11265301704406738,-7.108814158875035,0.12384414672851562,-8.708241120090843,0.11446452140808105,-6.938640490794913,0.12753963470458984,-7.962195427794157,0.12409687042236328,-5.77911440810094,0.128753662109375,-7.081286121516559
441,0.209061861038208,-8.048397807371545,0.1059110164642334,-6.923224798606443,0.13003063201904297,-7.437213843426608,0.1179649829864502,-6.795692974831421,0.10563206672668457,-7.194826600844228,0.10764503479003906,-6.083477747235877,0.10739660263061523,-7.184615699934527,0.11054134368896484,-8.509083636499204,0.1096961498260498,-8.463023440989456,0.11815428733825684,-8.881108854412549,0.11397743225097656,-6.891054741544698,0.1134481430053711,-8.121352329630586,0.11673688888549805,-6.956373244313876,0.11671757698059082,-7.404994761152924,0.11480450630187988,-7.109258816584224,0.12534403800964355,-8.70857858859638,0.11649250984191895,-6.937666964967397,0.12964773178100586,-7.962589494719715,0.12460064888000488,-5.779852966895271,0.12997698783874512,-7.082085126132899
446,0.21123695373535156,-8.047865103717495,0.10741806030273438,-6.922655528041557,0.13103032112121582,-7.437249722143555,0.11897087097167969,-6.79509161604127,0.1067812442779541,-7.194125173298563,0.1086423397064209,-6.084462065419155,0.10849547386169434,-7.186315143384048,0.11165094375610352,-8.511295917944642,0.11069393157958984,-8.464058057544845,0.11916875839233398,-8.882433562074521,0.11498475074768066,-6.890756323661843,0.1145017147064209,-8.119941325712563,0.11795330047607422,-6.955724987508289,0.11771464347839355,-7.404437966144441,0.11613154411315918,-7.109678655379249,0.12734055519104004,-8.708895512051626,0.1175241470336914,-6.936737132882488,0.13077235221862793,-7.962961306866539,0.12675237655639648,-5.780553901394728,0.13148093223571777,-7.082841913137465
451,0.21323156356811523,-8.047354769618405,0.10943269729614258,-6.9221115311948465,0.1325829029083252,-7.437281771631064,0.12024068832397461,-6.794516678466351,0.1078789234161377,-7.19345510941661,0.11014461517333984,-6.085396718999024,0.1097421646118164,-7.187929585566072,0.11269760131835938,-8.513398088411083,0.11173439025878906,-8.465038283373822,0.1212155818939209,-8.883688536197667,0.1159815788269043,-6.890470271609107,0.11565232276916504,-8.11859566025444,0.11904144287109375,-6.9551054148020715,0.11871218681335449,-7.40390485325173,0.11720442771911621,-7.1100751877252035,0.1283397674560547,-8.709193282921333,0.11903667449951172,-6.93584920864613,0.13222479820251465,-7.963312241612956,0.12725615501403809,-5.781219208326702,0.1324779987335205,-7.083558859651129
456,0.2152252197265625,-8.046866048307207,0.11043047904968262,-6.92159180351685,0.13358259201049805,-7.437310375629057,0.12124037742614746,-6.793967140090102,0.10900712013244629,-7.192815139101814,0.1111447811126709,-6.086284300688294,0.11075592041015625,-7.189463395354979,0.11386370658874512,-8.515395757042793,0.11402153968811035,-8.465967155890313,0.12223696708679199,-8.88487767870221,0.11797666549682617,-6.890196185050204,0.11700081825256348,-8.117312456638174,0.12114977836608887,-6.954513395465737,0.12088680267333984,-7.403394588139033,0.11826133728027344,-7.11044982347231,0.1307659149169922,-8.709473188607488,0.12003374099731445,-6.93500146116469,0.13325047492980957,-7.963643581299356,0.12932705879211426,-5.781850771279017,0.13347578048706055,-7.084238196307366
461,0.21722078323364258,-8.046398188486503,0.11142778396606445,-6.921095368110114,0.13457989692687988,-7.437335880476229,0.12275815010070801,-6.793442003778113,0.11024999618530273,-7.192204029953679,0.11214423179626465,-6.087127260018347,0.1119532585144043,-7.190920706498247,0.11609768867492676,-8.517294235693768,0.11520075798034668,-8.466847527486527,0.12347888946533203,-8.88600465329447,0.11897397041320801,-6.889933664120575,0.11800718307495117,-8.116088949812022,0.12221407890319824,-6.953947828823197,0.12189102172851562,-7.402906347031233,0.1204688549041748,-7.110803877603537,0.13176298141479492,-8.709736420100537,0.12103128433227539,-6.93419221455022,0.1354842185974121,-7.963956520511766,0.13039445877075195,-5.782450367726515,0.13447260856628418,-7.084882017300673
466,0.21872305870056152,-8.045950447052007,0.11272287368774414,-6.920621276406064,0.13657426834106445,-7.4373585987093485,0.12399816513061523,-6.792940298436479,0.11137628555297852,-7.191620587730119,0.11314153671264648,-6.087927911925042,0.11306309700012207,-7.19230543119019,0.11660265922546387,-8.519098555685327,0.11520075798034668,-8.467682078050828,0.1249852180480957,-8.887072901606299,0.11997103691101074,-6.889682311210942,0.11908555030822754,-8.114922483583314,0.12327075004577637,-6.9534076451691895,0.12300729751586914,-7.402439319063999,0.12165236473083496,-7.111138577344146,0.13370299339294434,-8.709984079874308,0.12302565574645996,-6.93341984820957,0.13657140731811523,-7.964252172757892,0.13140225410461426,-5.78301967557207,0.13688397407531738,-7.085492289670326
471,0.22182846069335938,-8.045522091395641,0.11397504806518555,-6.920168608613602,,,0.1250002384185791,-6.792461079883523,0.11259174346923828,-7.191063656568378,0.11413860321044922,-6.08868844476569,0.11407279968261719,-7.193621272786227,0.11861920356750488,-8.520813483537475,0.11768865585327148,-8.468473326546961,0.12600326538085938,-8.888085658126348,0.12096834182739258,-6.889441732492971,0.12051630020141602,-8.113810507776446,0.12432265281677246,-6.952891806412214,0.12507987022399902,-7.401992708244368,0.12279772758483887,-7.111455068689223,0.1347029209136963,-8.71021718909375,0.1240229606628418,-6.932682796658471,0.13759779930114746,-7.9645315765909475,0.13251042366027832,-5.783560279238382,0.13795948028564453,-7.086070861883141
476,0.22382569313049316,-8.045112401337684,0.11497926712036133,-6.919736473971588,,,0.12624859809875488,-6.792003431475107,0.1136925220489502,-7.1905321189923335,0.11613345146179199,-6.089410927807758,0.11521363258361816,-7.194871737719626,0.11962413787841797,-8.522443535743296,0.11869144439697266,-8.469223641731174,0.12801337242126465,-8.889045964019976,0.12296319007873535,-6.8892115392119475,0.12264680862426758,-8.112750575292315,0.12660908699035645,-6.952399306480209,0.1261765956878662,-7.401565735066658,0.12386798858642578,-7.111754422399556,0.13669848442077637,-8.710436694195367,0.12502002716064453,-6.931979549105051,0.13916611671447754,-7.9647957012290735,0.13480496406555176,-5.784073675345964,0.13947582244873047,-7.086619471773109
481,0.22582006454467773,-8.044720670730422,0.11598992347717285,-6.919324010828963,,,0.12675189971923828,-6.791566464513409,0.11515402793884277,-7.190024895742225,0.11713075637817383,-6.0900973182268086,0.1162116527557373,-7.196060146673895,0.12062859535217285,-8.523992992650012,0.11975312232971191,-8.46993525207618,0.12901830673217773,-8.889956679926641,,,0.12364387512207031,-8.111740339093238,0.12765717506408691,-6.951929171519229,0.12728190422058105,-7.4011576378259285,0.12595582008361816,-7.112037639512283,0.13820505142211914,-8.710643472900632,0.1270148754119873,-6.9313086488325295,0.1401660442352295,-7.965045451713818,0.13597774505615234,-5.78456127800815,0.14067411422729492,-7.087139753888709
486,0.22832441329956055,-8.044346208772346,,,,,0.12786006927490234,-6.7911493184682445,,,0.11812806129455566,-6.09074946765162,0.11840248107910156,-7.1971896450624655,0.12175536155700684,-8.525465911505194,0.12125611305236816,-8.470610254967974,0.13002324104309082,-8.890820497817439,,,,,0.12875127792358398,-6.951480459913632,0.12885785102844238,-7.40076767366456,0.1271517276763916,-7.112305656407632,,,0.12851691246032715,-6.930668692417025,,,,,0.141679048538208,-7.087633246298371
491,,,,,,,,,,,,,0.1198568344116211,-7.198263212864466,0.12327098846435547,-8.526866138724746,0.12225961685180664,-8.471250625230478,0.1310281753540039,-8.891639951988948,,,,,,,0.12994718551635742,-7.400395119383788,0.12821722030639648,-7.112559349470555,,,0.12997865676879883,-6.930058328804234,,,,,0.14267921447753906,-7.088101396896082
496,,,,,,,,,,,,,0.12086105346679688,-7.199283673859193,,,0.12341928482055664,-8.471858223034367,0.13320350646972656,-8.892417429260108,,,,,,,,,,,,,0.13143491744995117,-6.9294762582702525,,,,,0.14467334747314453,-7.088545569247572
501,,,,,,,,,,,,,,,,,,,0.13426876068115234,-8.893155178435565,,,,,,,,,,,,,,,,,,,,
506,,,,,,,,,,,,,,,,,,,0.1353294849395752,-8.893855319095318,,,,,,,,,,,,,,,,,,,,


==> figures/RCG_n1000_p10_df10_K300_MC20_cond10.txt <==
iter,time_1,error_1,time_2,error_2,time_3,error_3,time_4,error_4,time_5,error_5,time_6,error_6,time_7,error_7,time_8,error_8,time_9,error_9,time_10,error_10,time_11,error_11,time_12,error_12,time_13,error_13,time_14,error_14,time_15,error_15,time_16,error_16,time_17,error_17,time_18,error_18,time_19,error_19,time_20,error_20
1,0.0,-3.993304497718933,0.0,-3.828997944681745,0.0,-4.163068692030071,0.0,-3.7056350817210686,0.0,-3.244032818333267,0.0,-2.0497316040638593,0.0,-2.1638808264280893,0.0,-2.604078364408953,0.0,-2.782237684850771,0.0,-2.3014499761123512,0.0,-4.152756168757013,0.0,-4.668506720009245,0.0,-3.9643216429523047,0.0,-3.41316455816747,0.0,-3.004876123910603,0.0,-3.6876753651726144,0.0,-1.9832197583395934,0.0,-3.7967804187335883,0.0,-2.4662136242800057,0.0,-2.672385805217526
2,0.0592648983001709,-6.563967102896983,0.07045412063598633,-6.075567563701609,0.11850881576538086,-6.409596201640717,0.06189608573913574,-6.792643421084596,0.060576677322387695,-6.962786729535465,0.06265926361083984,-6.134669748026326,0.05915546417236328,-6.859953410851,0.10046887397766113,-5.531366737820882,0.07389211654663086,-8.141296688984822,0.07446622848510742,-8.00106209998606,0.09719157218933105,-6.3485618680650555,0.09479165077209473,-7.205076911543518,0.07456755638122559,-7.100616151857149,0.07796096801757812,-7.409622208574093,0.06900715827941895,-7.054118268980506,0.08303618431091309,-6.524672628359479,0.07003188133239746,-6.0587758580162685,0.0871121883392334,-6.543212770211443,0.09012603759765625,-4.608854251444805,0.08891820907592773,-7.096570770677989
3,0.092071533203125,-7.808726286443973,0.1131734848022461,-6.96349760568821,0.20208263397216797,-6.968120344613364,0.11056995391845703,-6.736454814485685,0.10696601867675781,-7.112909696459097,0.11029338836669922,-6.24747596320124,0.10194587707519531,-7.071611989104451,0.15981459617614746,-8.646789829758795,0.13124299049377441,-8.503698224108158,0.13113999366760254,-8.845771122145985,0.17410564422607422,-6.9146047990726345,0.15293598175048828,-7.903385740046987,0.13239336013793945,-6.986771276971153,0.13698434829711914,-7.479733871397167,0.12445640563964844,-7.094020203270146,0.12741398811340332,-8.502445880853935,0.12013101577758789,-6.59418758089223,0.14377737045288086,-8.230417953238588,0.15975475311279297,-5.429218377230148,0.1569676399230957,-7.245228316957178
4,0.1371324062347412,-7.800405346005092,0.17119050025939941,-6.963320346962037,0.2672383785247803,-7.095724372001922,0.17309975624084473,-6.723532368639058,0.17120790481567383,-7.128556917353221,0.17430377006530762,-6.258201854122553,0.16070556640625,-7.0874941560187965,0.24223709106445312,-8.800608347142148,0.2015085220336914,-8.548780224572722,0.2049694061279297,-9.001565168013252,0.23190689086914062,-7.02015295428936,0.23293828964233398,-7.837223203425746,0.20684146881103516,-6.964299114912691,0.21547603607177734,-7.479997724807649,0.1976320743560791,-7.092380844065797,0.18866753578186035,-8.544469177378462,0.18868803977966309,-6.681809077575722,0.21884608268737793,-8.244620363956294,0.21167564392089844,-5.735185852321232,0.2470095157623291,-7.251426380599723
5,0.17088723182678223,-7.798460727819537,0.21368622779846191,-6.963045571441197,0.35505008697509766,-7.126766858124359,,,0.2234032154083252,-7.130690280392901,,,0.2079317569732666,-7.089634430762225,0.30626630783081055,-8.814276191146632,0.25604772567749023,-8.556609803777341,0.26001882553100586,-9.037935210417086,0.3078174591064453,-7.027527614774494,0.29180312156677246,-7.828199929072319,0.2654147148132324,-6.960799657805245,0.27201080322265625,-7.479672944850724,0.2504312992095947,-7.091954978206289,0.23328542709350586,-8.547739443704742,0.24422740936279297,-6.701267781950211,,,0.2622995376586914,-5.9537922724273535,0.3101530075073242,-7.251746964869224
6,,,,,0.41755008697509766,-7.135345888363615,,,,,,,,,,,,,0.33098864555358887,-9.047367206817539,0.36534690856933594,-7.0200254587325315,,,,,,,,,,,0.31668663024902344,-6.706335451877563,,,0.3245999813079834,-5.957874314186019,,
7,,,,,0.49530553817749023,-7.138110160091976,,,,,,,,,,,,,,,0.42411160469055176,-7.005038711840741,,,,,,,,,,,,,,,,,,
8,,,,,0.5538547039031982,-7.139133391431161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,,,,,0.6295657157897949,-7.139550885571571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/RCG_n100_p10_df10_K300_MC20_cond10.txt <==
iter,time_1,error_1,time_2,error_2,time_3,error_3,time_4,error_4,time_5,error_5,time_6,error_6,time_7,error_7,time_8,error_8,time_9,error_9,time_10,error_10,time_11,error_11,time_12,error_12,time_13,error_13,time_14,error_14,time_15,error_15,time_16,error_16,time_17,error_17,time_18,error_18,time_19,error_19,time_20,error_20
1,0.0,-4.237472358336503,0.0,-3.778156665126096,0.0,-4.432722021544114,0.0,-3.532895025797575,0.0,-3.2616523211124244,0.0,-2.1572363950776694,0.0,-2.1766167145892177,0.0,-2.4325063262229643,0.0,-2.7453213377810237,0.0,-2.248106773717245,0.0,-3.9915178133845552,0.0,-4.953768614073721,0.0,-4.02039730976112,0.0,-3.5473054791385925,0.0,-2.9799089353914847,0.0,-3.9003086386833328,0.0,-2.1738327323038313,0.0,-3.65813541619401,0.0,-2.4879247842368764,0.0,-2.6424317723451187
2,0.09525084495544434,-6.880312644346756,0.05638527870178223,-6.010296126336123,0.05306839942932129,-6.751459130472507,0.042671918869018555,-6.7900010852440875,0.04220986366271973,-6.980211093684997,0.053583383560180664,-4.370082978362346,0.044059038162231445,-6.947608163913237,0.0541529655456543,-5.287004431021671,0.04705476760864258,-8.052773401971889,0.045983314514160156,-7.8945724180389965,0.05831718444824219,-6.156538427304089,0.05883502960205078,-7.571699411631587,0.04768848419189453,-7.084211025657777,0.049004554748535156,-7.342159400315786,0.054410457611083984,-7.054430858525002,0.05843949317932129,-6.7945315024998,0.059952735900878906,-6.316474851782718,0.06196188926696777,-6.32236755948969,0.059729814529418945,-4.566184195443957,0.047086238861083984,-6.975620624869664
3,0.16008472442626953,-8.055488955240245,0.09035158157348633,-6.908161557755691,0.09793972969055176,-7.292101620278546,0.07527399063110352,-6.789508519999201,0.07671427726745605,-7.1582749972602,0.08644962310791016,-6.046023034525502,0.07701539993286133,-7.194924144682737,0.08784270286560059,-8.363679586503812,0.08082294464111328,-8.424201761677644,0.08216118812561035,-8.711231135569319,0.10630154609680176,-6.733677324698503,0.09583806991577148,-8.166025614768243,0.0836942195892334,-6.968240545485528,0.08638691902160645,-7.392635083685599,0.09028410911560059,-7.114829666216163,0.09378790855407715,-8.688428799551016,0.09912681579589844,-6.820372596887436,0.0981898307800293,-7.956258172334677,0.10825872421264648,-5.328883970334223,0.08280515670776367,-7.097261223818183
4,0.23723649978637695,-8.039270102471338,0.13568997383117676,-6.9109561217036575,0.13042783737182617,-7.404965459911087,0.11915731430053711,-6.783846318221474,0.12677383422851562,-7.177132106062366,0.12992548942565918,-6.098274306133117,0.12154769897460938,-7.215442943272664,0.13215041160583496,-8.536277825917312,0.12761592864990234,-8.473134735872952,0.12834692001342773,-8.861042569457219,0.1415572166442871,-6.861206579435102,0.1412951946258545,-8.100221413312358,0.1330416202545166,-6.946256380047572,0.14310169219970703,-7.392963149773253,0.14094758033752441,-7.117062075327041,0.14045500755310059,-8.712648237929123,0.15260601043701172,-6.896331170558684,0.14816570281982422,-7.969050813165518,0.14395570755004883,-5.603031620264931,0.1299450397491455,-7.097998739929324
5,0.2916140556335449,-8.036930356479045,0.1690385341644287,-6.910973440574123,0.1750202178955078,-7.429323787121373,0.15214848518371582,-6.782867008182311,0.16094255447387695,-7.179447037205657,0.16239142417907715,-6.102860597788069,0.15541911125183105,-7.2184163812496305,0.1665503978729248,-8.552382386500483,0.1625807285308838,-8.481544883554593,0.16384601593017578,-8.895484962464318,0.18970465660095215,-6.885125050479093,0.17578959465026855,-8.092506246688266,0.16990351676940918,-6.942961924550392,0.1860487461090088,-7.392818012386356,0.17773652076721191,-7.117249051243383,0.17677092552185059,-8.714163282159923,0.19393706321716309,-6.912309993867809,0.18693232536315918,-7.969610958907289,0.18019866943359375,-5.79205468413979,0.16542387008666992,-7.097247809809434
6,0.35587453842163086,-8.036682425628047,,,0.20642375946044922,-7.43510054369514,0.1957242488861084,-6.782716381597162,,,0.2056264877319336,-6.103313387107018,0.19925880432128906,-7.2189717952690415,0.2106800079345703,-8.553937787165049,0.21025729179382324,-8.483091851648904,0.21069097518920898,-8.904180807805028,0.22643780708312988,-6.887670282102482,0.2223351001739502,-8.09167230897355,0.22210192680358887,-6.942481442795339,0.2462162971496582,-7.392789778406252,0.22502398490905762,-7.117273610643751,,,0.24746346473693848,-6.916321004808216,,,0.2283940315246582,-5.793912652642969,0.21343111991882324,-7.097062683434968
7,,,,,0.2499830722808838,-7.436676029718626,,,,,,,0.23427557945251465,-7.2190825430827745,,,,,0.24555373191833496,-8.906438636088636,0.27375340461730957,-6.886723703385819,,,,,,,,,,,0.28886985778808594,-6.917391156669932,,,,,0.25099706649780273,-7.097024374610841
8,,,,,0.28290271759033203,-7.437180670081288,,,,,,,,,,,,,0.29081106185913086,-8.907029348736199,0.31066322326660156,-6.885730125699982,,,,,,,,,,,0.3409602642059326,-6.917681831534484,,,,,,
9,,,,,0.3263370990753174,-7.437366511918576,,,,,,,,,,,,,,,0.35614013671875,-6.885114324051964,,,,,,,,,,,,,,,,,,
10,,,,,0.3590281009674072,-7.437441655555012,,,,,,,,,,,,,,,0.3922545909881592,-6.884780968365764,,,,,,,,,,,,,,,,,,
11,,,,,0.4011385440826416,-7.437473659811714,,,,,,,,,,,,,,,0.4386024475097656,-6.884609803551436,,,,,,,,,,,,,,,,,,
12,,,,,0.4340403079986572,-7.437487647903022,,,,,,,,,,,,,,,0.47400569915771484,-6.884523969684332,,,,,,,,,,,,,,,,,,
13,,,,,,,,,,,,,,,,,,,,,0.5238468647003174,-6.884481405641047,,,,,,,,,,,,,,,,,,


==> figures/estimation_n1000_p10_df100_MC200_cond10.txt <==
k,wishart_err_mean,wishart_err_std,twishart_err_mean,twishart_err_std,crb
30,1.9118945479102971,0.3428041657179096,1.8525433287279685,0.32399983706355745,1.8333333333333333
70,0.831215833192606,0.15063655693125552,0.7947937079303936,0.1406242246459763,0.7857142857142857
100,0.5961332256677303,0.10687267652852271,0.5644205558635044,0.10217609840699202,0.55
300,0.20685726791384107,0.03582523299802172,0.1846303491198911,0.03291147258452475,0.18333333333333332
500,0.1334635175320362,0.02620744941474395,0.11157463366271045,0.02220157240177492,0.11
700,0.10029363709018409,0.01989855146481027,0.07880989776251071,0.015582492843291046,0.07857142857142857
1000,0.07658938589186814,0.014484248411155698,0.05546266750005033,0.010643636946532939,0.055


==> figures/estimation_n1000_p10_df10_MC200_cond10.txt <==
k,wishart_err_mean,wishart_err_std,twishart_err_mean,twishart_err_std,crb
30,2.621273987809963,0.6147499580380466,1.8480429533568319,0.32590274211438636,1.8333333333333333
70,1.2714217616855208,0.2654846996101412,0.7913123031454335,0.14160338862096722,0.7857142857142857
100,0.9691836215587596,0.19608591495662353,0.5627561165663598,0.1044939478762145,0.55
300,0.4988677691459697,0.09275079296352323,0.18513600888819234,0.0330775099490302,0.18333333333333332
500,0.3976158330116003,0.06205701549171803,0.11170037823873287,0.022131033426324182,0.11
700,0.3531155166956958,0.0497170887585929,0.0787489287173846,0.015442423308535812,0.07857142857142857
1000,0.32138148388550747,0.04116826834606474,0.055501666791986,0.010504226037566736,0.055


==> figures/estimation_n100_p10_df100_MC200_cond10.txt <==
k,wishart_err_mean,wishart_err_std,twishart_err_mean,twishart_err_std,crb
30,1.8705059468375447,0.33511618335956406,1.825955935697705,0.3192134622792432,1.8333333333333333
70,0.8205564253072037,0.14589034667735212,0.7934495002860174,0.13701467799280462,0.7857142857142857
100,0.5859133117153629,0.11271248636865042,0.5605423717176479,0.105327453517457,0.55
300,0.2034679729503075,0.03541357329098286,0.18462659149821514,0.034065868024183044,0.18333333333333332
500,0.12963075930495035,0.0258937648470665,0.11041287727576055,0.022060359247248734,0.11
700,0.09762963489460379,0.018892303697971277,0.0782370477578273,0.0152169291573766,0.07857142857142857
1000,0.07460087681375206,0.014138730439421515,0.05518191988074826,0.010367868911221604,0.055


==> figures/estimation_n100_p10_df10_MC200_cond10.txt <==
k,wishart_err_mean,wishart_err_std,twishart_err_mean,twishart_err_std,crb
30,2.625167024429,0.6522413557534747,1.8274332400365667,0.32784887703859883,1.8333333333333333
70,1.2608540426705106,0.2791716845818119,0.7906402900320884,0.13713819378034472,0.7857142857142857
100,0.9617919523366737,0.21486407755655434,0.5588483992557799,0.107480108832214,0.55
300,0.49546050434752814,0.09099427538862992,0.18502306516473113,0.03443535066412611,0.18333333333333332
500,0.39372905282642423,0.062355285496567096,0.110633782823313,0.022063682069542182,0.11
700,0.3501000058081618,0.04943254965945827,0.07824912350815384,0.015085007403670454,0.07857142857142857
1000,0.3180261283804666,0.04151868821924136,0.05521226124066714,0.01027579425938993,0.055

